A Data-Driven McMillan Degree Lower Bound

Given measurements of a linear time-invariant system, the McMillan degree is the dimension of the smallest such system that reproduces these observed dynamics. Using impulse response measurements where the system has been started in some (unknown) state and then allowed to evolve freely, a classical result by Ho and Kalman reveals the McMillan degree as the rank of a Hankel matrix built from these measurements. However, if measurements are contaminated by noise, this Hankel matrix will almost surely be full rank. Hence practitioners often estimate the rank of this matrix---and thus the McMillan degree---by manually setting a threshold between the large singular values that correspond to the non-zero singular values of the noise-free Hankel matrix and the small singular values that are pertubations of the zero singular values. Here we introduce a probabilistic upper bound on the perturbation of the singular values of this Hankel matrix when measurements are corrupted by additive Gaussian noise, and hence provide guidance on setting the threshold to obtain a lower bound on the McMillan degree. This result is powered by a new, probabilistic bound on the 2-norm of a random Hankel matrix with normally distributed entries. Unlike existing results for random Hankel matrices, this bound features no unknown constants and, moreover, is within a small factor of the empirically observed bound when entries are independent and identically distributed. This bound on the McMillan degree provides an inexpensive alternative to more general model order selection techniques such as the Akaike Information Criteria (AIC).

==> fig_beam_count.dat <==
rank	AIC	bound	empirical	
#1.0	0.0	0.0	0.0	
#2.0	0.0	0.0	0.0	
#3.0	0.0	0.0	0.0	
#4.0	0.0	0.0	0.0	
#5.0	0.0	0.0	0.0	
#6.0	0.0	0.0	0.0	
7.0	0.0	0.0	0.0	
8.0	0.0	1.0	0.0	
9.0	0.0	0.0	0.0	
10.0	0.0	0.0	0.0	
11.0	0.0	0.0	0.0	
12.0	0.002	0.0	1.0	
13.0	0.2	0.0	0.0	
14.0	0.005	0.0	0.0	
15.0	0.202	0.0	0.0	
16.0	0.02	0.0	0.0	
17.0	0.217	0.0	0.0	
18.0	0.063	0.0	0.0	
19.0	0.291	0.0	0.0	
20.0	0.0	0.0	0.0	


==> fig_beam_density_00.dat <==
x	y	
1.00236427761	4.20155218448	
0.997635722388	4.20155218448	
0.997271964594	4.20155489767	
0.996888915504	4.20155761085	
0.996471094305	4.20156032404	
0.996000896034	4.20156303722	
0.995458887423	4.20156575041	
0.994821782409	4.20156846359	
0.99406058024	4.20157117678	
0.993142028348	4.20157388996	
0.992034661269	4.20157660315	
0.990717234897	4.20157931633	
0.989184801803	4.20158202952	
0.987447958993	4.2015847427	
0.985524098888	4.20158745589	
0.983423961742	4.20159016907	
0.98113977059	4.20159288226	
0.978640880012	4.20159559544	
0.975879144224	4.20159830863	
0.972800866895	4.20160102181	
0.969358021324	4.201603735	
0.965511046565	4.20160644818	
0.961220017514	4.20160916137	
0.956428784209	4.20161187455	
0.951053544528	4.20161458774	
0.944988234993	4.20161730092	
0.938131630937	4.20162001411	
0.930427978346	4.20162272729	
0.921902046621	4.20162544048	
0.912668817411	4.20162815366	
0.902910030838	4.20163086685	
0.892828060832	4.20163358003	
0.882600018834	4.20163629322	
0.872352346809	4.2016390064	
0.862159772211	4.20164171959	
0.85205456375	4.20164443277	
0.842026969574	4.20164714596	
0.832010475677	4.20164985914	
0.821866414519	4.20165257233	
0.81139381493	4.20165528551	
0.800380477809	4.2016579987	
0.788684384423	4.20166071188	
0.776308800499	4.20166342507	
0.763428689822	4.20166613825	
0.750346245538	4.20166885144	
0.737388485993	4.20167156462	
0.724789783608	4.20167427781	
0.712610638825	4.20167699099	
0.700727747632	4.20167970418	
0.688899416371	4.20168241736	
0.676880543876	4.20168513055	
0.664545391299	4.20168784373	
0.651978117632	4.20169055692	
0.639506058729	4.2016932701	
0.627670546989	4.20169598329	
0.617147374608	4.20169869647	
0.608639927655	4.20170140966	
0.602771538542	4.20170412284	
0.6	4.20170683603	
0.600567741735	4.20170954921	
0.604489107635	4.2017122624	
0.611566611586	4.20171497558	
0.621425411671	4.20171768877	
0.633559479071	4.20172040195	
0.647388532695	4.20172311514	
0.662324860277	4.20172582832	
0.67784186816	4.20172854151	
0.693527723269	4.20173125469	
0.709107192199	4.20173396788	
0.724426708343	4.20173668106	
0.739415420855	4.20173939425	
0.754045913679	4.20174210743	
0.768313845711	4.20174482062	
0.782238821682	4.2017475338	
0.795871803699	4.20175024699	
0.809289697372	4.20175296017	
0.822568330407	4.20175567336	
0.835742624995	4.20175838654	
0.84877453228	4.20176109973	
0.861547242964	4.20176381291	
0.873890202496	4.2017665261	
0.885623110434	4.20176923928	
0.896598549103	4.20177195247	
0.906726381343	4.20177466565	
0.915974960755	4.20177737884	
0.924356381295	4.20178009203	
0.931908465363	4.20178280521	
0.938683179594	4.2017855184	
0.944743362879	4.20178823158	
0.950163024419	4.20179094477	
0.955025142466	4.20179365795	
0.959414732587	4.20179637114	
0.96341021309	4.20179908432	
0.96707841721	4.20180179751	
0.970476197265	4.20180451069	
0.973656383931	4.20180722388	
0.976672001113	4.20180993706	
0.979573222473	4.20181265025	
0.982396432777	4.20181536343	
0.985150635911	4.20181807662	
0.987809318857	4.2018207898	
1.01219068114	4.2018207898	
1.01219068114	4.2018207898	
1.01484936409	4.20181807662	
1.01760356722	4.20181536343	
1.02042677753	4.20181265025	
1.02332799889	4.20180993706	
1.02634361607	4.20180722388	
1.02952380274	4.20180451069	
1.03292158279	4.20180179751	
1.03658978691	4.20179908432	
1.04058526741	4.20179637114	
1.04497485753	4.20179365795	
1.04983697558	4.20179094477	
1.05525663712	4.20178823158	
1.06131682041	4.2017855184	
1.06809153464	4.20178280521	
1.07564361871	4.20178009203	
1.08402503925	4.20177737884	
1.09327361866	4.20177466565	
1.1034014509	4.20177195247	
1.11437688957	4.20176923928	
1.1261097975	4.2017665261	
1.13845275704	4.20176381291	
1.15122546772	4.20176109973	
1.16425737501	4.20175838654	
1.17743166959	4.20175567336	
1.19071030263	4.20175296017	
1.2041281963	4.20175024699	
1.21776117832	4.2017475338	
1.23168615429	4.20174482062	
1.24595408632	4.20174210743	
1.26058457914	4.20173939425	
1.27557329166	4.20173668106	
1.2908928078	4.20173396788	
1.30647227673	4.20173125469	
1.32215813184	4.20172854151	
1.33767513972	4.20172582832	
1.35261146731	4.20172311514	
1.36644052093	4.20172040195	
1.37857458833	4.20171768877	
1.38843338841	4.20171497558	
1.39551089236	4.2017122624	
1.39943225827	4.20170954921	
1.4	4.20170683603	
1.39722846146	4.20170412284	
1.39136007234	4.20170140966	
1.38285262539	4.20169869647	
1.37232945301	4.20169598329	
1.36049394127	4.2016932701	
1.34802188237	4.20169055692	
1.3354546087	4.20168784373	
1.32311945612	4.20168513055	
1.31110058363	4.20168241736	
1.29927225237	4.20167970418	
1.28738936117	4.20167699099	
1.27521021639	4.20167427781	
1.26261151401	4.20167156462	
1.24965375446	4.20166885144	
1.23657131018	4.20166613825	
1.2236911995	4.20166342507	
1.21131561558	4.20166071188	
1.19961952219	4.2016579987	
1.18860618507	4.20165528551	
1.17813358548	4.20165257233	
1.16798952432	4.20164985914	
1.15797303043	4.20164714596	
1.14794543625	4.20164443277	
1.13784022779	4.20164171959	
1.12764765319	4.2016390064	
1.11739998117	4.20163629322	
1.10717193917	4.20163358003	
1.09708996916	4.20163086685	
1.08733118259	4.20162815366	
1.07809795338	4.20162544048	
1.06957202165	4.20162272729	
1.06186836906	4.20162001411	
1.05501176501	4.20161730092	
1.04894645547	4.20161458774	
1.04357121579	4.20161187455	
1.03877998249	4.20160916137	
1.03448895344	4.20160644818	
1.03064197868	4.201603735	
1.02719913311	4.20160102181	
1.02412085578	4.20159830863	
1.02135911999	4.20159559544	
1.01886022941	4.20159288226	
1.01657603826	4.20159016907	
1.01447590111	4.20158745589	
1.01255204101	4.2015847427	
1.0108151982	4.20158202952	
1.0092827651	4.20157931633	
1.00796533873	4.20157660315	
1.00685797165	4.20157388996	
1.00593941976	4.20157117678	
1.00517821759	4.20156846359	
1.00454111258	4.20156575041	
1.00399910397	4.20156303722	
1.0035289057	4.20156032404	
1.0031110845	4.20155761085	
1.00272803541	4.20155489767	
1.00236427761	4.20155218448	
1.00236427761	4.20155218448	


==> fig_beam_density_01.dat <==
x	y	
2.00392094574	4.11458503887	
1.99607905426	4.11458503887	
1.99517367246	4.11458795335	
1.99414100744	4.11459086783	
1.99297021289	4.11459378231	
1.99166246256	4.11459669679	
1.99023492554	4.11459961127	
1.98871595012	4.11460252575	
1.987130749	4.11460544023	
1.98548244876	4.11460835471	
1.98373753848	4.11461126919	
1.98182449425	4.11461418368	
1.97964879961	4.11461709816	
1.97711913036	4.11462001264	
1.97417281736	4.11462292712	
1.97078804963	4.1146258416	
1.96697652803	4.11462875608	
1.96276021949	4.11463167056	
1.95814412528	4.11463458504	
1.95309933928	4.11463749952	
1.94756631689	4.114640414	
1.94147959628	4.11464332848	
1.93480587658	4.11464624296	
1.92758051717	4.11464915744	
1.91992535957	4.11465207192	
1.91203470049	4.1146549864	
1.90412643661	4.11465790088	
1.89636951337	4.11466081536	
1.88881143789	4.11466372984	
1.88133417876	4.11466664432	
1.87365941378	4.1146695588	
1.86540683906	4.11467247329	
1.85618967116	4.11467538777	
1.84571840841	4.11467830225	
1.8338823862	4.11468121673	
1.8207875173	4.11468413121	
1.80674242441	4.11468704569	
1.79219834811	4.11468996017	
1.77765786378	4.11469287465	
1.76357324162	4.11469578913	
1.75025739485	4.11469870361	
1.73782804982	4.11470161809	
1.72619821867	4.11470453257	
1.71511430272	4.11470744705	
1.7042308794	4.11471036153	
1.6932030373	4.11471327601	
1.68177561281	4.11471619049	
1.66985280159	4.11471910497	
1.65753794442	4.11472201945	
1.6451389789	4.11472493393	
1.63313971775	4.11472784841	
1.62214193509	4.1147307629	
1.6127884985	4.11473367738	
1.60568167854	4.11473659186	
1.60131088767	4.11473950634	
1.6	4.11474242082	
1.60187843314	4.1147453353	
1.60687557438	4.11474824978	
1.61473635397	4.11475116426	
1.6250557126	4.11475407874	
1.63732935175	4.11475699322	
1.6510164625	4.1147599077	
1.66560739371	4.11476282218	
1.68068620749	4.11476573666	
1.6959757334	4.11476865114	
1.7113528125	4.11477156562	
1.7268262504	4.1147744801	
1.74248033992	4.11477739458	
1.75839947409	4.11478030906	
1.77459777268	4.11478322354	
1.79097616764	4.11478613802	
1.80731808947	4.11478905251	
1.82332007875	4.11479196699	
1.83864334033	4.11479488147	
1.85297038805	4.11479779595	
1.8660552483	4.11480071043	
1.87776081336	4.11480362491	
1.88807926803	4.11480653939	
1.89713166703	4.11480945387	
1.90514391004	4.11481236835	
1.9124008125	4.11481528283	
1.91918688159	4.11481819731	
1.92572842269	4.11482111179	
1.93215312572	4.11482402627	
1.93847867481	4.11482694075	
1.94463247438	4.11482985523	
1.95049400815	4.11483276971	
1.955944128	4.11483568419	
1.96090474759	4.11483859867	
1.96535797781	4.11484151315	
1.96934264764	4.11484442763	
1.97293417254	4.11484734212	
1.97621781533	4.1148502566	
1.97926498873	4.11485317108	
1.98211887324	4.11485608556	
1.98479135393	4.11485900004	
1.98726961011	4.11486191452	
1.98952831789	4.114864829	
1.99154259185	4.11486774348	
1.99329753036	4.11487065796	
1.99479222562	4.11487357244	
2.00520777438	4.11487357244	
2.00520777438	4.11487357244	
2.00670246964	4.11487065796	
2.00845740815	4.11486774348	
2.01047168211	4.114864829	
2.01273038989	4.11486191452	
2.01520864607	4.11485900004	
2.01788112676	4.11485608556	
2.02073501127	4.11485317108	
2.02378218467	4.1148502566	
2.02706582746	4.11484734212	
2.03065735236	4.11484442763	
2.03464202219	4.11484151315	
2.03909525241	4.11483859867	
2.044055872	4.11483568419	
2.04950599185	4.11483276971	
2.05536752562	4.11482985523	
2.06152132519	4.11482694075	
2.06784687428	4.11482402627	
2.07427157731	4.11482111179	
2.08081311841	4.11481819731	
2.0875991875	4.11481528283	
2.09485608996	4.11481236835	
2.10286833297	4.11480945387	
2.11192073197	4.11480653939	
2.12223918664	4.11480362491	
2.1339447517	4.11480071043	
2.14702961195	4.11479779595	
2.16135665967	4.11479488147	
2.17667992125	4.11479196699	
2.19268191053	4.11478905251	
2.20902383236	4.11478613802	
2.22540222732	4.11478322354	
2.24160052591	4.11478030906	
2.25751966008	4.11477739458	
2.2731737496	4.1147744801	
2.2886471875	4.11477156562	
2.3040242666	4.11476865114	
2.31931379251	4.11476573666	
2.33439260629	4.11476282218	
2.3489835375	4.1147599077	
2.36267064825	4.11475699322	
2.3749442874	4.11475407874	
2.38526364603	4.11475116426	
2.39312442562	4.11474824978	
2.39812156686	4.1147453353	
2.4	4.11474242082	
2.39868911233	4.11473950634	
2.39431832146	4.11473659186	
2.3872115015	4.11473367738	
2.37785806491	4.1147307629	
2.36686028225	4.11472784841	
2.3548610211	4.11472493393	
2.34246205558	4.11472201945	
2.33014719841	4.11471910497	
2.31822438719	4.11471619049	
2.3067969627	4.11471327601	
2.2957691206	4.11471036153	
2.28488569728	4.11470744705	
2.27380178133	4.11470453257	
2.26217195018	4.11470161809	
2.24974260515	4.11469870361	
2.23642675838	4.11469578913	
2.22234213622	4.11469287465	
2.20780165189	4.11468996017	
2.19325757559	4.11468704569	
2.1792124827	4.11468413121	
2.1661176138	4.11468121673	
2.15428159159	4.11467830225	
2.14381032884	4.11467538777	
2.13459316094	4.11467247329	
2.12634058622	4.1146695588	
2.11866582124	4.11466664432	
2.11118856211	4.11466372984	
2.10363048663	4.11466081536	
2.09587356339	4.11465790088	
2.08796529951	4.1146549864	
2.08007464043	4.11465207192	
2.07241948283	4.11464915744	
2.06519412342	4.11464624296	
2.05852040372	4.11464332848	
2.05243368311	4.114640414	
2.04690066072	4.11463749952	
2.04185587472	4.11463458504	
2.03723978051	4.11463167056	
2.03302347197	4.11462875608	
2.02921195037	4.1146258416	
2.02582718264	4.11462292712	
2.02288086964	4.11462001264	
2.02035120039	4.11461709816	
2.01817550575	4.11461418368	
2.01626246152	4.11461126919	
2.01451755124	4.11460835471	
2.012869251	4.11460544023	
2.01128404988	4.11460252575	
2.00976507446	4.11459961127	
2.00833753744	4.11459669679	
2.00702978711	4.11459378231	
2.00585899256	4.11459086783	
2.00482632754	4.11458795335	
2.00392094574	4.11458503887	
2.00392094574	4.11458503887	


==> fig_beam_density_02.dat <==
x	y	
3.00325727635	3.28429180338	
2.99674272365	3.28429180338	
2.9966893012	3.28431414899	
2.99676164137	3.28433649461	
2.99688140871	3.28435884022	
2.99693728053	3.28438118583	
2.99680518956	3.28440353144	
2.99636985668	3.28442587706	
2.9955416094	3.28444822267	
2.99426500562	3.28447056828	
2.99251883206	3.28449291389	
2.99030939419	3.28451525951	
2.98766018401	3.28453760512	
2.98460110583	3.28455995073	
2.98115972851	3.28458229634	
2.97735576694	3.28460464196	
2.97319853922	3.28462698757	
2.96868609768	3.28464933318	
2.96380468316	3.28467167879	
2.95852814032	3.28469402441	
2.95281812211	3.28471637002	
2.94662606342	3.28473871563	
2.93989649625	3.28476106124	
2.93256938533	3.28478340686	
2.9245790116	3.28480575247	
2.91585005019	3.28482809808	
2.90629672072	3.28485044369	
2.89583416367	3.28487278931	
2.88440804446	3.28489513492	
2.87203785884	3.28491748053	
2.85885644203	3.28493982615	
2.84512170245	3.28496217176	
2.83118371819	3.28498451737	
2.81741029806	3.28500686298	
2.80409685945	3.2850292086	
2.79139788299	3.28505155421	
2.77930830215	3.28507389982	
2.76769727774	3.28509624543	
2.75636903274	3.28511859105	
2.74511389944	3.28514093666	
2.7337262491	3.28516328227	
2.72199649429	3.28518562788	
2.70971055888	3.2852079735	
2.69669134825	3.28523031911	
2.68288810646	3.28525266472	
2.66847816435	3.28527501033	
2.65392051554	3.28529735595	
2.63991304565	3.28531970156	
2.6272519863	3.28534204717	
2.61664586436	3.28536439278	
2.6085628016	3.2853867384	
2.60317226354	3.28540908401	
2.60039198998	3.28543142962	
2.6	3.28545377523	
2.60174988939	3.28547612085	
2.60544249386	3.28549846646	
2.61094142508	3.28552081207	
2.6181485215	3.28554315768	
2.62696352538	3.2855655033	
2.63724476222	3.28558784891	
2.6487788626	3.28561019452	
2.66126692005	3.28563254013	
2.6743380013	3.28565488575	
2.68759747089	3.28567723136	
2.70070199211	3.28569957697	
2.71343354105	3.28572192258	
2.72573721805	3.2857442682	
2.73770169213	3.28576661381	
2.74949052937	3.28578895942	
2.76125885515	3.28581130503	
2.77309572667	3.28583365065	
2.78501523131	3.28585599626	
2.79699093119	3.28587834187	
2.80900639834	3.28590068748	
2.82109000389	3.2859230331	
2.83331384479	3.28594537871	
2.84575581891	3.28596772432	
2.85844086492	3.28599006993	
2.87128651922	3.28601241555	
2.88407734174	3.28603476116	
2.89648306637	3.28605710677	
2.90811948882	3.28607945238	
2.9186347285	3.286101798	
2.92779347131	3.28612414361	
2.93553268429	3.28614648922	
2.94197323148	3.28616883484	
2.94738693197	3.28619118045	
2.95213098757	3.28621352606	
2.95656775749	3.28623587167	
2.96098835495	3.28625821729	
2.9655561492	3.2862805629	
2.97028231035	3.28630290851	
2.97503930847	3.28632525412	
2.97960910071	3.28634759974	
2.98375240772	3.28636994535	
2.98727823235	3.28639229096	
2.99009264747	3.28641463657	
2.99221371483	3.28643698219	
2.99375197024	3.2864593278	
2.99486773136	3.28648167341	
2.99572276758	3.28650401902	
3.00427723242	3.28650401902	
3.00427723242	3.28650401902	
3.00513226864	3.28648167341	
3.00624802976	3.2864593278	
3.00778628517	3.28643698219	
3.00990735253	3.28641463657	
3.01272176765	3.28639229096	
3.01624759228	3.28636994535	
3.02039089929	3.28634759974	
3.02496069153	3.28632525412	
3.02971768965	3.28630290851	
3.0344438508	3.2862805629	
3.03901164505	3.28625821729	
3.04343224251	3.28623587167	
3.04786901243	3.28621352606	
3.05261306803	3.28619118045	
3.05802676852	3.28616883484	
3.06446731571	3.28614648922	
3.07220652869	3.28612414361	
3.0813652715	3.286101798	
3.09188051118	3.28607945238	
3.10351693363	3.28605710677	
3.11592265826	3.28603476116	
3.12871348078	3.28601241555	
3.14155913508	3.28599006993	
3.15424418109	3.28596772432	
3.16668615521	3.28594537871	
3.17890999611	3.2859230331	
3.19099360166	3.28590068748	
3.20300906881	3.28587834187	
3.21498476869	3.28585599626	
3.22690427333	3.28583365065	
3.23874114485	3.28581130503	
3.25050947063	3.28578895942	
3.26229830787	3.28576661381	
3.27426278195	3.2857442682	
3.28656645895	3.28572192258	
3.29929800789	3.28569957697	
3.31240252911	3.28567723136	
3.3256619987	3.28565488575	
3.33873307995	3.28563254013	
3.3512211374	3.28561019452	
3.36275523778	3.28558784891	
3.37303647462	3.2855655033	
3.3818514785	3.28554315768	
3.38905857492	3.28552081207	
3.39455750614	3.28549846646	
3.39825011061	3.28547612085	
3.4	3.28545377523	
3.39960801002	3.28543142962	
3.39682773646	3.28540908401	
3.3914371984	3.2853867384	
3.38335413564	3.28536439278	
3.3727480137	3.28534204717	
3.36008695435	3.28531970156	
3.34607948446	3.28529735595	
3.33152183565	3.28527501033	
3.31711189354	3.28525266472	
3.30330865175	3.28523031911	
3.29028944112	3.2852079735	
3.27800350571	3.28518562788	
3.2662737509	3.28516328227	
3.25488610056	3.28514093666	
3.24363096726	3.28511859105	
3.23230272226	3.28509624543	
3.22069169785	3.28507389982	
3.20860211701	3.28505155421	
3.19590314055	3.2850292086	
3.18258970194	3.28500686298	
3.16881628181	3.28498451737	
3.15487829755	3.28496217176	
3.14114355797	3.28493982615	
3.12796214116	3.28491748053	
3.11559195554	3.28489513492	
3.10416583633	3.28487278931	
3.09370327928	3.28485044369	
3.08414994981	3.28482809808	
3.0754209884	3.28480575247	
3.06743061467	3.28478340686	
3.06010350375	3.28476106124	
3.05337393658	3.28473871563	
3.04718187789	3.28471637002	
3.04147185968	3.28469402441	
3.03619531684	3.28467167879	
3.03131390232	3.28464933318	
3.02680146078	3.28462698757	
3.02264423306	3.28460464196	
3.01884027149	3.28458229634	
3.01539889417	3.28455995073	
3.01233981599	3.28453760512	
3.00969060581	3.28451525951	
3.00748116794	3.28449291389	
3.00573499438	3.28447056828	
3.0044583906	3.28444822267	
3.00363014332	3.28442587706	
3.00319481044	3.28440353144	
3.00306271947	3.28438118583	
3.00311859129	3.28435884022	
3.00323835863	3.28433649461	
3.0033106988	3.28431414899	
3.00325727635	3.28429180338	
3.00325727635	3.28429180338	


==> fig_beam_density_03.dat <==
x	y	
4.00323747586	3.26466314534	
3.99676252414	3.26466314534	
3.99666977107	3.26468603561	
3.9967079655	3.26470892587	
3.99680540194	3.26473181614	
3.99685438325	3.26475470641	
3.99673064042	3.26477759667	
3.99631485492	3.26480048694	
3.99550964707	3.26482337721	
3.99424802581	3.26484626747	
3.99249307802	3.26486915774	
3.99023195902	3.264892048	
3.98746881819	3.26491493827	
3.98422060138	3.26493782854	
3.9805169129	3.2649607188	
3.97640140204	3.26498360907	
3.97192943295	3.26500649934	
3.96715719418	3.2650293896	
3.96212169211	3.26505227987	
3.95681750772	3.26507517014	
3.9511808195	3.2650980604	
3.94509018097	3.26512095067	
3.93838628549	3.26514384094	
3.93090341846	3.2651667312	
3.92249988563	3.26518962147	
3.91307761012	3.26521251173	
3.90259055261	3.265235402	
3.89105042215	3.26525829227	
3.87853872961	3.26528118253	
3.86522482561	3.2653040728	
3.85137658916	3.26532696307	
3.83734460236	3.26534985333	
3.8235090306	3.2653727436	
3.81019828584	3.26539563387	
3.79760792358	3.26541852413	
3.78575358733	3.2654414144	
3.77447775897	3.26546430467	
3.76350405948	3.26548719493	
3.75251107653	3.2655100852	
3.74119429358	3.26553297546	
3.72930144639	3.26555586573	
3.71665091368	3.265578756	
3.70315594905	3.26560164626	
3.68886863792	3.26562453653	
3.67403191143	3.2656474268	
3.65910504562	3.26567031706	
3.64472749348	3.26569320733	
3.6316127939	3.2657160976	
3.6204038206	3.26573898786	
3.61154683213	3.26576187813	
3.60523567847	3.2657847684	
3.60144146511	3.26580765866	
3.6	3.26583054893	
3.60070681123	3.26585343919	
3.60337910744	3.26587632946	
3.60787396834	3.26589921973	
3.61407787628	3.26592210999	
3.62188770053	3.26594500026	
3.63119089971	3.26596789053	
3.64184101448	3.26599078079	
3.65362786229	3.26601367106	
3.66625706811	3.26603656133	
3.67936296128	3.26605945159	
3.69256733208	3.26608234186	
3.70556724973	3.26610523213	
3.71820922481	3.26612812239	
3.73050674456	3.26615101266	
3.74258800396	3.26617390292	
3.75460193667	3.26619679319	
3.76663532286	3.26621968346	
3.7786850935	3.26624257372	
3.79069444702	3.26626546399	
3.80262300446	3.26628835426	
3.81450374425	3.26631124452	
3.82645094124	3.26633413479	
3.83861329645	3.26635702506	
3.85109558593	3.26637991532	
3.86388562069	3.26640280559	
3.87681790158	3.26642569586	
3.88958781091	3.26644858612	
3.90181053524	3.26647147639	
3.91310481335	3.26649436665	
3.92317633712	3.26651725692	
3.93187877729	3.26654014719	
3.93923911311	3.26656303745	
3.9454442796	3.26658592772	
3.95079473047	3.26660881799	
3.95563602983	3.26663170825	
3.96028279658	3.26665459852	
3.96495127134	3.26667748879	
3.96971679088	3.26670037905	
3.9745083221	3.26672326932	
3.97914268646	3.26674615959	
3.98338843136	3.26676904985	
3.98703888019	3.26679194012	
3.98997101917	3.26681483038	
3.99217316315	3.26683772065	
3.99373668147	3.26686061092	
3.99481973978	3.26688350118	
3.99559897402	3.26690639145	
3.99622607115	3.26692928172	
4.00377392885	3.26692928172	
4.00377392885	3.26692928172	
4.00440102598	3.26690639145	
4.00518026022	3.26688350118	
4.00626331853	3.26686061092	
4.00782683685	3.26683772065	
4.01002898083	3.26681483038	
4.01296111981	3.26679194012	
4.01661156864	3.26676904985	
4.02085731354	3.26674615959	
4.0254916779	3.26672326932	
4.03028320912	3.26670037905	
4.03504872866	3.26667748879	
4.03971720342	3.26665459852	
4.04436397017	3.26663170825	
4.04920526953	3.26660881799	
4.0545557204	3.26658592772	
4.06076088689	3.26656303745	
4.06812122271	3.26654014719	
4.07682366288	3.26651725692	
4.08689518665	3.26649436665	
4.09818946476	3.26647147639	
4.11041218909	3.26644858612	
4.12318209842	3.26642569586	
4.13611437931	3.26640280559	
4.14890441407	3.26637991532	
4.16138670355	3.26635702506	
4.17354905876	3.26633413479	
4.18549625575	3.26631124452	
4.19737699554	3.26628835426	
4.20930555298	3.26626546399	
4.2213149065	3.26624257372	
4.23336467714	3.26621968346	
4.24539806333	3.26619679319	
4.25741199604	3.26617390292	
4.26949325544	3.26615101266	
4.28179077519	3.26612812239	
4.29443275027	3.26610523213	
4.30743266792	3.26608234186	
4.32063703872	3.26605945159	
4.33374293189	3.26603656133	
4.34637213771	3.26601367106	
4.35815898552	3.26599078079	
4.36880910029	3.26596789053	
4.37811229947	3.26594500026	
4.38592212372	3.26592210999	
4.39212603166	3.26589921973	
4.39662089256	3.26587632946	
4.39929318877	3.26585343919	
4.4	3.26583054893	
4.39855853489	3.26580765866	
4.39476432153	3.2657847684	
4.38845316787	3.26576187813	
4.3795961794	3.26573898786	
4.3683872061	3.2657160976	
4.35527250652	3.26569320733	
4.34089495438	3.26567031706	
4.32596808857	3.2656474268	
4.31113136208	3.26562453653	
4.29684405095	3.26560164626	
4.28334908632	3.265578756	
4.27069855361	3.26555586573	
4.25880570642	3.26553297546	
4.24748892347	3.2655100852	
4.23649594052	3.26548719493	
4.22552224103	3.26546430467	
4.21424641267	3.2654414144	
4.20239207642	3.26541852413	
4.18980171416	3.26539563387	
4.1764909694	3.2653727436	
4.16265539764	3.26534985333	
4.14862341084	3.26532696307	
4.13477517439	3.2653040728	
4.12146127039	3.26528118253	
4.10894957785	3.26525829227	
4.09740944739	3.265235402	
4.08692238988	3.26521251173	
4.07750011437	3.26518962147	
4.06909658154	3.2651667312	
4.06161371451	3.26514384094	
4.05490981903	3.26512095067	
4.0488191805	3.2650980604	
4.04318249228	3.26507517014	
4.03787830789	3.26505227987	
4.03284280582	3.2650293896	
4.02807056705	3.26500649934	
4.02359859796	3.26498360907	
4.0194830871	3.2649607188	
4.01577939862	3.26493782854	
4.01253118181	3.26491493827	
4.00976804098	3.264892048	
4.00750692198	3.26486915774	
4.00575197419	3.26484626747	
4.00449035293	3.26482337721	
4.00368514508	3.26480048694	
4.00326935958	3.26477759667	
4.00314561675	3.26475470641	
4.00319459806	3.26473181614	
4.0032920345	3.26470892587	
4.00333022893	3.26468603561	
4.00323747586	3.26466314534	
4.00323747586	3.26466314534	


==> fig_beam_density_04.dat <==
x	y	
5.00330855546	2.58752831106	
4.99669144454	2.58752831106	
4.99640847123	2.58763155095	
4.99620235447	2.58773479084	
4.9960086224	2.58783803074	
4.99573133694	2.58794127063	
4.99526752988	2.58804451052	
4.99453778653	2.58814775041	
4.99351242692	2.5882509903	
4.99222290133	2.58835423019	
4.99075240559	2.58845747009	
4.98920709476	2.58856070998	
4.98767687956	2.58866394987	
4.98619932064	2.58876718976	
4.98473923903	2.58887042965	
4.98319033611	2.58897366954	
4.98139605767	2.58907690944	
4.97917936886	2.58918014933	
4.97636862841	2.58928338922	
4.97281043561	2.58938662911	
4.96836823565	2.589489869	
4.96291376543	2.58959310889	
4.95632323306	2.58969634879	
4.94848915213	2.58979958868	
4.93935199166	2.58990282857	
4.92894545113	2.59000606846	
4.91743901554	2.59010930835	
4.90515587548	2.59021254824	
4.89254691606	2.59031578814	
4.88011347799	2.59041902803	
4.86829041585	2.59052226792	
4.8573201447	2.59062550781	
4.84715929298	2.5907287477	
4.83745531737	2.59083198759	
4.82760989822	2.59093522749	
4.81691601875	2.59103846738	
4.8047290772	2.59114170727	
4.79062161789	2.59124494716	
4.77448138482	2.59134818705	
4.75653765463	2.59145142694	
4.73732726294	2.59155466684	
4.71762512053	2.59165790673	
4.69835849715	2.59176114662	
4.68050699652	2.59186438651	
4.66497737795	2.5919676264	
4.65244910217	2.59207086629	
4.64321393762	2.59217410619	
4.63706436749	2.59227734608	
4.63329501438	2.59238058597	
4.63085223065	2.59248382586	
4.62860686515	2.59258706575	
4.62566454526	2.59269030564	
4.62160211217	2.59279354554	
4.61654560661	2.59289678543	
4.61107218344	2.59300002532	
4.60599084333	2.59310326521	
4.60209841434	2.5932065051	
4.6	2.59330974499	
4.6000365588	2.59341298489	
4.60230576577	2.59351622478	
4.60672707072	2.59361946467	
4.61310281543	2.59372270456	
4.62115555649	2.59382594445	
4.63055286767	2.59392918434	
4.64094276384	2.59403242424	
4.65201069367	2.59413566413	
4.66354615959	2.59423890402	
4.67549228354	2.59434214391	
4.68795458261	2.5944453838	
4.70116126862	2.59454862369	
4.71538492941	2.59465186359	
4.73084621509	2.59475510348	
4.74762326261	2.59485834337	
4.76558888441	2.59496158326	
4.78439241128	2.59506482315	
4.80349375401	2.59516806304	
4.82224413612	2.59527130293	
4.83999493019	2.59537454283	
4.85620854567	2.59547778272	
4.87054621769	2.59558102261	
4.88291512988	2.5956842625	
4.89346734499	2.59578750239	
4.90255236991	2.59589074228	
4.9106332641	2.59599398218	
4.91818341814	2.59609722207	
4.92558655693	2.59620046196	
4.93306356377	2.59630370185	
4.94064408423	2.59640694174	
4.9481888624	2.59651018163	
4.95545390313	2.59661342153	
4.96217512063	2.59671666142	
4.96814679861	2.59681990131	
4.97327104094	2.5969231412	
4.9775670287	2.59702638109	
4.9811437962	2.59712962098	
4.98415242274	2.59723286088	
4.9867381689	2.59733610077	
4.98900886187	2.59743934066	
4.99102572602	2.59754258055	
4.99281243306	2.59764582044	
4.99437233975	2.59774906033	
5.00562766025	2.59774906033	
5.00562766025	2.59774906033	
5.00718756694	2.59764582044	
5.00897427398	2.59754258055	
5.01099113813	2.59743934066	
5.0132618311	2.59733610077	
5.01584757726	2.59723286088	
5.0188562038	2.59712962098	
5.0224329713	2.59702638109	
5.02672895906	2.5969231412	
5.03185320139	2.59681990131	
5.03782487937	2.59671666142	
5.04454609687	2.59661342153	
5.0518111376	2.59651018163	
5.05935591577	2.59640694174	
5.06693643623	2.59630370185	
5.07441344307	2.59620046196	
5.08181658186	2.59609722207	
5.0893667359	2.59599398218	
5.09744763009	2.59589074228	
5.10653265501	2.59578750239	
5.11708487012	2.5956842625	
5.12945378231	2.59558102261	
5.14379145433	2.59547778272	
5.16000506981	2.59537454283	
5.17775586388	2.59527130293	
5.19650624599	2.59516806304	
5.21560758872	2.59506482315	
5.23441111559	2.59496158326	
5.25237673739	2.59485834337	
5.26915378491	2.59475510348	
5.28461507059	2.59465186359	
5.29883873138	2.59454862369	
5.31204541739	2.5944453838	
5.32450771646	2.59434214391	
5.33645384041	2.59423890402	
5.34798930633	2.59413566413	
5.35905723616	2.59403242424	
5.36944713233	2.59392918434	
5.37884444351	2.59382594445	
5.38689718457	2.59372270456	
5.39327292928	2.59361946467	
5.39769423423	2.59351622478	
5.3999634412	2.59341298489	
5.4	2.59330974499	
5.39790158566	2.5932065051	
5.39400915667	2.59310326521	
5.38892781656	2.59300002532	
5.38345439339	2.59289678543	
5.37839788783	2.59279354554	
5.37433545474	2.59269030564	
5.37139313485	2.59258706575	
5.36914776935	2.59248382586	
5.36670498562	2.59238058597	
5.36293563251	2.59227734608	
5.35678606238	2.59217410619	
5.34755089783	2.59207086629	
5.33502262205	2.5919676264	
5.31949300348	2.59186438651	
5.30164150285	2.59176114662	
5.28237487947	2.59165790673	
5.26267273706	2.59155466684	
5.24346234537	2.59145142694	
5.22551861518	2.59134818705	
5.20937838211	2.59124494716	
5.1952709228	2.59114170727	
5.18308398125	2.59103846738	
5.17239010178	2.59093522749	
5.16254468263	2.59083198759	
5.15284070702	2.5907287477	
5.1426798553	2.59062550781	
5.13170958415	2.59052226792	
5.11988652201	2.59041902803	
5.10745308394	2.59031578814	
5.09484412452	2.59021254824	
5.08256098446	2.59010930835	
5.07105454887	2.59000606846	
5.06064800834	2.58990282857	
5.05151084787	2.58979958868	
5.04367676694	2.58969634879	
5.03708623457	2.58959310889	
5.03163176435	2.589489869	
5.02718956439	2.58938662911	
5.02363137159	2.58928338922	
5.02082063114	2.58918014933	
5.01860394233	2.58907690944	
5.01680966389	2.58897366954	
5.01526076097	2.58887042965	
5.01380067936	2.58876718976	
5.01232312044	2.58866394987	
5.01079290524	2.58856070998	
5.00924759441	2.58845747009	
5.00777709867	2.58835423019	
5.00648757308	2.5882509903	
5.00546221347	2.58814775041	
5.00473247012	2.58804451052	
5.00426866306	2.58794127063	
5.0039913776	2.58783803074	
5.00379764553	2.58773479084	
5.00359152877	2.58763155095	
5.00330855546	2.58752831106	
5.00330855546	2.58752831106	


==> fig_beam_density_05.dat <==
x	y	
6.00307748263	2.57612572162	
5.99692251737	2.57612572162	
5.99664479963	2.57623173776	
5.99645393091	2.57633775391	
5.99630011724	2.57644377005	
5.99609764985	2.5765497862	
5.99574324366	2.57665580234	
5.99514425565	2.57676181849	
5.99424849778	2.57686783463	
5.99306463214	2.57697385078	
5.9916633811	2.57707986692	
5.99015569285	2.57718588307	
5.98865302593	2.57729189921	
5.98722327875	2.57739791535	
5.98585914039	2.5775039315	
5.98447122839	2.57760994764	
5.98290764574	2.57771596379	
5.98098958384	2.57782197993	
5.97854551181	2.57792799608	
5.97542821004	2.57803401222	
5.97150884191	2.57814002837	
5.96665569419	2.57824604451	
5.96071563555	2.57835206066	
5.95351831853	2.5784580768	
5.94491460542	2.57856409294	
5.93484404838	2.57867010909	
5.9234081305	2.57877612523	
5.91091511751	2.57888214138	
5.89786577079	2.57898815752	
5.88486796904	2.57909417367	
5.87249595899	2.57920018981	
5.86113462864	2.57930620596	
5.85085936272	2.5794122221	
5.84139256252	2.57951823825	
5.83215275357	2.57962425439	
5.82238226524	2.57973027054	
5.81131689591	2.57983628668	
5.79835333277	2.57994230282	
5.78317754054	2.58004831897	
5.76583393498	2.58015433511	
5.74673271306	2.58026035126	
5.72660451101	2.5803663674	
5.70641460311	2.58047238355	
5.68724476724	2.58057839969	
5.67014593051	2.58068441584	
5.65596729883	2.58079043198	
5.64518302226	2.58089644813	
5.6377604915	2.58100246427	
5.63312839042	2.58110848042	
5.63028841712	2.58121449656	
5.62806644787	2.5813205127	
5.6254351072	2.58142652885	
5.62179573878	2.58153254499	
5.61711415615	2.58163856114	
5.6118643861	2.58174457728	
5.60681836842	2.58185059343	
5.60278208675	2.58195660957	
5.60038704757	2.58206262572	
5.6	2.58216864186	
5.60174455274	2.58227465801	
5.6055779589	2.58238067415	
5.61136060984	2.5824866903	
5.61888898521	2.58259270644	
5.627904627	2.58269872258	
5.63811098429	2.58280473873	
5.64921718782	2.58291075487	
5.66099908582	2.58301677102	
5.67334872785	2.58312278716	
5.68628740777	2.58322880331	
5.69993743592	2.58333481945	
5.71446638044	2.5834408356	
5.73002281077	2.58354685174	
5.74667658278	2.58365286789	
5.76436960448	2.58375888403	
5.78288206268	2.58386490017	
5.80182292297	2.58397091632	
5.82065538336	2.58407693246	
5.8387626369	2.58418294861	
5.85554711118	2.58428896475	
5.87054238259	2.5843949809	
5.88350777609	2.58450099704	
5.89447626377	2.58460701319	
5.90373803919	2.58471302933	
5.91176173164	2.58481904548	
5.91907531013	2.58492506162	
5.9261411639	2.58503107777	
5.93325991198	2.58513709391	
5.94052624012	2.58524311005	
5.94784297851	2.5853491262	
5.95498299667	2.58545514234	
5.96167659566	2.58556115849	
5.96769699754	2.58566717463	
5.97291918292	2.58577319078	
5.97733753044	2.58587920692	
5.98104289687	2.58598522307	
5.98417436905	2.58609123921	
5.98686838893	2.58619725536	
5.98922480721	2.5863032715	
5.99129795254	2.58640928765	
5.9931079042	2.58651530379	
5.99465977524	2.58662131993	
6.00534022476	2.58662131993	
6.00534022476	2.58662131993	
6.0068920958	2.58651530379	
6.00870204746	2.58640928765	
6.01077519279	2.5863032715	
6.01313161107	2.58619725536	
6.01582563095	2.58609123921	
6.01895710313	2.58598522307	
6.02266246956	2.58587920692	
6.02708081708	2.58577319078	
6.03230300246	2.58566717463	
6.03832340434	2.58556115849	
6.04501700333	2.58545514234	
6.05215702149	2.5853491262	
6.05947375988	2.58524311005	
6.06674008802	2.58513709391	
6.0738588361	2.58503107777	
6.08092468987	2.58492506162	
6.08823826836	2.58481904548	
6.09626196081	2.58471302933	
6.10552373623	2.58460701319	
6.11649222391	2.58450099704	
6.12945761741	2.5843949809	
6.14445288882	2.58428896475	
6.1612373631	2.58418294861	
6.17934461664	2.58407693246	
6.19817707703	2.58397091632	
6.21711793732	2.58386490017	
6.23563039552	2.58375888403	
6.25332341722	2.58365286789	
6.26997718923	2.58354685174	
6.28553361956	2.5834408356	
6.30006256408	2.58333481945	
6.31371259223	2.58322880331	
6.32665127215	2.58312278716	
6.33900091418	2.58301677102	
6.35078281218	2.58291075487	
6.36188901571	2.58280473873	
6.372095373	2.58269872258	
6.38111101479	2.58259270644	
6.38863939016	2.5824866903	
6.3944220411	2.58238067415	
6.39825544726	2.58227465801	
6.4	2.58216864186	
6.39961295243	2.58206262572	
6.39721791325	2.58195660957	
6.39318163158	2.58185059343	
6.3881356139	2.58174457728	
6.38288584385	2.58163856114	
6.37820426122	2.58153254499	
6.3745648928	2.58142652885	
6.37193355213	2.5813205127	
6.36971158288	2.58121449656	
6.36687160958	2.58110848042	
6.3622395085	2.58100246427	
6.35481697774	2.58089644813	
6.34403270117	2.58079043198	
6.32985406949	2.58068441584	
6.31275523276	2.58057839969	
6.29358539689	2.58047238355	
6.27339548899	2.5803663674	
6.25326728694	2.58026035126	
6.23416606502	2.58015433511	
6.21682245946	2.58004831897	
6.20164666723	2.57994230282	
6.18868310409	2.57983628668	
6.17761773476	2.57973027054	
6.16784724643	2.57962425439	
6.15860743748	2.57951823825	
6.14914063728	2.5794122221	
6.13886537136	2.57930620596	
6.12750404101	2.57920018981	
6.11513203096	2.57909417367	
6.10213422921	2.57898815752	
6.08908488249	2.57888214138	
6.0765918695	2.57877612523	
6.06515595162	2.57867010909	
6.05508539458	2.57856409294	
6.04648168147	2.5784580768	
6.03928436445	2.57835206066	
6.03334430581	2.57824604451	
6.02849115809	2.57814002837	
6.02457178996	2.57803401222	
6.02145448819	2.57792799608	
6.01901041616	2.57782197993	
6.01709235426	2.57771596379	
6.01552877161	2.57760994764	
6.01414085961	2.5775039315	
6.01277672125	2.57739791535	
6.01134697407	2.57729189921	
6.00984430715	2.57718588307	
6.0083366189	2.57707986692	
6.00693536786	2.57697385078	
6.00575150222	2.57686783463	
6.00485574435	2.57676181849	
6.00425675634	2.57665580234	
6.00390235015	2.5765497862	
6.00369988276	2.57644377005	
6.00354606909	2.57633775391	
6.00335520037	2.57623173776	
6.00307748263	2.57612572162	
6.00307748263	2.57612572162	


==> fig_beam_density_06.dat <==
x	y	
7.0048651591	1.99939431048	
6.9951348409	1.99939431048	
6.99489670625	1.99972452632	
6.99492298075	2.00005474216	
6.99513465169	2.000384958	
6.99538789687	2.00071517383	
6.99550778586	2.00104538967	
6.99532841244	2.00137560551	
6.99472323865	2.00170582134	
6.99361402816	2.00203603718	
6.99195761606	2.00236625302	
6.98972252674	2.00269646886	
6.9868752205	2.00302668469	
6.98339201868	2.00335690053	
6.97929639428	2.00368711637	
6.97470014166	2.00401733221	
6.96981518726	2.00434754804	
6.96491177965	2.00467776388	
6.96022686794	2.00500797972	
6.95585743158	2.00533819555	
6.95168684338	2.00566841139	
6.94737855713	2.00599862723	
6.94243975884	2.00632884307	
6.93632877918	2.0066590589	
6.92856969943	2.00698927474	
6.91884535734	2.00731949058	
6.90705351742	2.00764970642	
6.89331973159	2.00797992225	
6.87796472056	2.00831013809	
6.86143115977	2.00864035393	
6.84418746111	2.00897056977	
6.8266378389	2.0093007856	
6.80906836059	2.00963100144	
6.79164394832	2.00996121728	
6.77444784463	2.01029143311	
6.75753510113	2.01062164895	
6.74096604878	2.01095186479	
6.72479918681	2.01128208063	
6.70905152066	2.01161229646	
6.69366419597	2.0119425123	
6.67852193224	2.01227272814	
6.66355107607	2.01260294398	
6.64886814212	2.01293315981	
6.63489849102	2.01326337565	
6.62237264974	2.01359359149	
6.61215567719	2.01392380733	
6.60495364791	2.01425402316	
6.60101972726	2.014584239	
6.6	2.01491445484	
6.60100081533	2.01524467067	
6.60285604035	2.01557488651	
6.60448217077	2.01590510235	
6.60517971254	2.01623531819	
6.604780124	2.01656553402	
6.60361779192	2.01689574986	
6.60237801528	2.0172259657	
6.60190130666	2.01755618154	
6.60300965013	2.01788639737	
6.60638479336	2.01821661321	
6.61249882538	2.01854682905	
6.62158548241	2.01887704489	
6.63364236307	2.01920726072	
6.64845847885	2.01953747656	
6.66566161878	2.0198676924	
6.6847765404	2.02019790823	
6.70528204141	2.02052812407	
6.7266553504	2.02085833991	
6.74839667211	2.02118855575	
6.77003473138	2.02151877158	
6.79112402955	2.02184898742	
6.81125150888	2.02217920326	
6.83006752247	2.0225094191	
6.84734004762	2.02283963493	
6.86300852403	2.02316985077	
6.87720035241	2.02350006661	
6.89018313258	2.02383028244	
6.90225829064	2.02416049828	
6.91363787167	2.02449071412	
6.92436136828	2.02482092996	
6.93429200822	2.02515114579	
6.94319236858	2.02548136163	
6.95084157494	2.02581157747	
6.95714090368	2.02614179331	
6.96216585262	2.02647200914	
6.96615054924	2.02680222498	
6.96941931176	2.02713244082	
6.97229819308	2.02746265666	
6.97504123673	2.02779287249	
6.97779368789	2.02812308833	
6.98059487145	2.02845330417	
6.98340691232	2.02878352	
6.98614968169	2.02911373584	
6.98872817278	2.02944395168	
6.9910496444	2.02977416752	
6.99303577024	2.03010438335	
6.99463516111	2.03043459919	
6.99583600919	2.03076481503	
6.99667314299	2.03109503087	
6.99722326504	2.0314252467	
6.99758703888	2.03175546254	
6.99786353	2.03208567838	
7.00213647	2.03208567838	
7.00213647	2.03208567838	
7.00241296112	2.03175546254	
7.00277673496	2.0314252467	
7.00332685701	2.03109503087	
7.00416399081	2.03076481503	
7.00536483889	2.03043459919	
7.00696422976	2.03010438335	
7.0089503556	2.02977416752	
7.01127182722	2.02944395168	
7.01385031831	2.02911373584	
7.01659308768	2.02878352	
7.01940512855	2.02845330417	
7.02220631211	2.02812308833	
7.02495876327	2.02779287249	
7.02770180692	2.02746265666	
7.03058068824	2.02713244082	
7.03384945076	2.02680222498	
7.03783414738	2.02647200914	
7.04285909632	2.02614179331	
7.04915842506	2.02581157747	
7.05680763142	2.02548136163	
7.06570799178	2.02515114579	
7.07563863172	2.02482092996	
7.08636212833	2.02449071412	
7.09774170936	2.02416049828	
7.10981686742	2.02383028244	
7.12279964759	2.02350006661	
7.13699147597	2.02316985077	
7.15265995238	2.02283963493	
7.16993247753	2.0225094191	
7.18874849112	2.02217920326	
7.20887597045	2.02184898742	
7.22996526862	2.02151877158	
7.25160332789	2.02118855575	
7.2733446496	2.02085833991	
7.29471795859	2.02052812407	
7.3152234596	2.02019790823	
7.33433838122	2.0198676924	
7.35154152115	2.01953747656	
7.36635763693	2.01920726072	
7.37841451759	2.01887704489	
7.38750117462	2.01854682905	
7.39361520664	2.01821661321	
7.39699034987	2.01788639737	
7.39809869334	2.01755618154	
7.39762198472	2.0172259657	
7.39638220808	2.01689574986	
7.395219876	2.01656553402	
7.39482028746	2.01623531819	
7.39551782923	2.01590510235	
7.39714395965	2.01557488651	
7.39899918467	2.01524467067	
7.4	2.01491445484	
7.39898027274	2.014584239	
7.39504635209	2.01425402316	
7.38784432281	2.01392380733	
7.37762735026	2.01359359149	
7.36510150898	2.01326337565	
7.35113185788	2.01293315981	
7.33644892393	2.01260294398	
7.32147806776	2.01227272814	
7.30633580403	2.0119425123	
7.29094847934	2.01161229646	
7.27520081319	2.01128208063	
7.25903395122	2.01095186479	
7.24246489887	2.01062164895	
7.22555215537	2.01029143311	
7.20835605168	2.00996121728	
7.19093163941	2.00963100144	
7.1733621611	2.0093007856	
7.15581253889	2.00897056977	
7.13856884023	2.00864035393	
7.12203527944	2.00831013809	
7.10668026841	2.00797992225	
7.09294648258	2.00764970642	
7.08115464266	2.00731949058	
7.07143030057	2.00698927474	
7.06367122082	2.0066590589	
7.05756024116	2.00632884307	
7.05262144287	2.00599862723	
7.04831315662	2.00566841139	
7.04414256842	2.00533819555	
7.03977313206	2.00500797972	
7.03508822035	2.00467776388	
7.03018481274	2.00434754804	
7.02529985834	2.00401733221	
7.02070360572	2.00368711637	
7.01660798132	2.00335690053	
7.0131247795	2.00302668469	
7.01027747326	2.00269646886	
7.00804238394	2.00236625302	
7.00638597184	2.00203603718	
7.00527676135	2.00170582134	
7.00467158756	2.00137560551	
7.00449221414	2.00104538967	
7.00461210313	2.00071517383	
7.00486534831	2.000384958	
7.00507701925	2.00005474216	
7.00510329375	1.99972452632	
7.0048651591	1.99939431048	
7.0048651591	1.99939431048	


==> fig_beam_density_07.dat <==
x	y	
8.00500286943	1.98590003099	
7.99499713057	1.98590003099	
7.99479023556	1.98623948544	
7.99485357714	1.98657893989	
7.9950965931	1.98691839435	
7.99536509722	1.9872578488	
7.99547793547	1.98759730325	
7.99526673222	1.98793675771	
7.99460233527	1.98827621216	
7.99339910425	1.98861566661	
7.99160079634	1.98895512107	
7.98916329879	1.98929457552	
7.98605286203	1.98963402998	
7.98226955356	1.98997348443	
7.97788686284	1.99031293888	
7.97308020593	1.99065239334	
7.9681131926	1.99099184779	
7.96326810322	1.99133130224	
7.9587388984	1.9916707567	
7.9545317288	1.99201021115	
7.95042043234	1.9923496656	
7.94597953272	1.99268912006	
7.94068078945	1.99302857451	
7.93401470595	1.99336802896	
7.92559778957	1.99370748342	
7.9152426989	1.99404693787	
7.90298480727	1.99438639232	
7.88906550211	1.99472584678	
7.8738744117	1.99506530123	
7.85785956799	1.99540475568	
7.84142752748	1.99574421014	
7.8248646762	1.99608366459	
7.80830571383	1.99642311905	
7.79175569821	1.9967625735	
7.77514909958	1.99710202795	
7.75841603197	1.99744148241	
7.74152852075	1.99778093686	
7.72451586453	1.99812039131	
7.70745891509	1.99845984577	
7.69048663603	1.99879930022	
7.6737951827	1.99913875467	
7.65768943703	1.99947820913	
7.64262078829	1.99981766358	
7.62918069895	2.00015711803	
7.61801963179	2.00049657249	
7.60969350647	2.00083602694	
7.6044798448	2.00117548139	
7.60223295829	2.00151493585	
7.60234636381	2.0018543903	
7.60385719032	2.00219384475	
7.60567290339	2.00253329921	
7.60684928696	2.00287275366	
7.60682635266	2.00321220812	
7.60554796409	2.00355166257	
7.60344059775	2.00389111702	
7.60127939023	2.00423057148	
7.6	2.00457002593	
7.60051471221	2.00490948038	
7.60357056404	2.00524893484	
7.60966283641	2.00558838929	
7.61900086061	2.00592784374	
7.63151711596	2.0062672982	
7.64691050509	2.00660675265	
7.66471426909	2.0069462071	
7.68437515653	2.00728566156	
7.70532552281	2.00762511601	
7.72703004216	2.00796457046	
7.74899821099	2.00830402492	
7.77077082291	2.00864347937	
7.79190404907	2.00898293382	
7.81197774652	2.00932238828	
7.83064021853	2.00966184273	
7.84767597595	2.01000129719	
7.86306123932	2.01034075164	
7.8769691466	2.01068020609	
7.88970745625	2.01101966055	
7.90160547525	2.011359115	
7.9128944346	2.01169856945	
7.92363063887	2.01203802391	
7.93369119038	2.01237747836	
7.94283967767	2.01271693281	
7.95083099661	2.01305638727	
7.95751259479	2.01339584172	
7.96288615571	2.01373529617	
7.96711304739	2.01407475063	
7.97046924805	2.01441420508	
7.97327223301	2.01475365953	
7.97580812478	2.01509311399	
7.9782815843	2.01543256844	
7.98079756711	2.01577202289	
7.98337032356	2.01611147735	
7.9859473862	2.0164509318	
7.98843693266	2.01679038625	
7.99073274587	2.01712984071	
7.99273639482	2.01746929516	
7.99437739529	2.01780874962	
7.99562941166	2.01814820407	
7.99651765968	2.01848765852	
7.99711309729	2.01882711298	
7.99751342189	2.01916656743	
7.99781681198	2.01950602188	
8.00218318802	2.01950602188	
8.00218318802	2.01950602188	
8.00248657811	2.01916656743	
8.00288690271	2.01882711298	
8.00348234032	2.01848765852	
8.00437058834	2.01814820407	
8.00562260471	2.01780874962	
8.00726360518	2.01746929516	
8.00926725413	2.01712984071	
8.01156306734	2.01679038625	
8.0140526138	2.0164509318	
8.01662967644	2.01611147735	
8.01920243289	2.01577202289	
8.0217184157	2.01543256844	
8.02419187522	2.01509311399	
8.02672776699	2.01475365953	
8.02953075195	2.01441420508	
8.03288695261	2.01407475063	
8.03711384429	2.01373529617	
8.04248740521	2.01339584172	
8.04916900339	2.01305638727	
8.05716032233	2.01271693281	
8.06630880962	2.01237747836	
8.07636936113	2.01203802391	
8.0871055654	2.01169856945	
8.09839452475	2.011359115	
8.11029254375	2.01101966055	
8.1230308534	2.01068020609	
8.13693876068	2.01034075164	
8.15232402405	2.01000129719	
8.16935978147	2.00966184273	
8.18802225348	2.00932238828	
8.20809595093	2.00898293382	
8.22922917709	2.00864347937	
8.25100178901	2.00830402492	
8.27296995784	2.00796457046	
8.29467447719	2.00762511601	
8.31562484347	2.00728566156	
8.33528573091	2.0069462071	
8.35308949491	2.00660675265	
8.36848288404	2.0062672982	
8.38099913939	2.00592784374	
8.39033716359	2.00558838929	
8.39642943596	2.00524893484	
8.39948528779	2.00490948038	
8.4	2.00457002593	
8.39872060977	2.00423057148	
8.39655940225	2.00389111702	
8.39445203591	2.00355166257	
8.39317364734	2.00321220812	
8.39315071304	2.00287275366	
8.39432709661	2.00253329921	
8.39614280968	2.00219384475	
8.39765363619	2.0018543903	
8.39776704171	2.00151493585	
8.3955201552	2.00117548139	
8.39030649353	2.00083602694	
8.38198036821	2.00049657249	
8.37081930105	2.00015711803	
8.35737921171	1.99981766358	
8.34231056297	1.99947820913	
8.3262048173	1.99913875467	
8.30951336397	1.99879930022	
8.29254108491	1.99845984577	
8.27548413547	1.99812039131	
8.25847147925	1.99778093686	
8.24158396803	1.99744148241	
8.22485090042	1.99710202795	
8.20824430179	1.9967625735	
8.19169428617	1.99642311905	
8.1751353238	1.99608366459	
8.15857247252	1.99574421014	
8.14214043201	1.99540475568	
8.1261255883	1.99506530123	
8.11093449789	1.99472584678	
8.09701519273	1.99438639232	
8.0847573011	1.99404693787	
8.07440221043	1.99370748342	
8.06598529405	1.99336802896	
8.05931921055	1.99302857451	
8.05402046728	1.99268912006	
8.04957956766	1.9923496656	
8.0454682712	1.99201021115	
8.0412611016	1.9916707567	
8.03673189678	1.99133130224	
8.0318868074	1.99099184779	
8.02691979407	1.99065239334	
8.02211313716	1.99031293888	
8.01773044644	1.98997348443	
8.01394713797	1.98963402998	
8.01083670121	1.98929457552	
8.00839920366	1.98895512107	
8.00660089575	1.98861566661	
8.00539766473	1.98827621216	
8.00473326778	1.98793675771	
8.00452206453	1.98759730325	
8.00463490278	1.9872578488	
8.0049034069	1.98691839435	
8.00514642286	1.98657893989	
8.00520976444	1.98623948544	
8.00500286943	1.98590003099	
8.00500286943	1.98590003099	


==> fig_beam_density_08.dat <==
x	y	
9.00204776252	1.58482888995	
8.99795223748	1.58482888995	
8.99773301221	1.58502546897	
8.99750256531	1.58522204799	
8.99720028892	1.585418627	
8.99675858131	1.58561520602	
8.99611252008	1.58581178504	
8.99520186865	1.58600836406	
8.99396833506	1.58620494308	
8.99235558893	1.58640152209	
8.99031730284	1.58659810111	
8.98783064914	1.58679468013	
8.98490556372	1.58699125915	
8.98158038609	1.58718783816	
8.97790358069	1.58738441718	
8.9739128615	1.5875809962	
8.96962692046	1.58777757522	
8.9650549949	1.58797415423	
8.96021064994	1.58817073325	
8.955103496	1.58836731227	
8.94969094779	1.58856389129	
8.94380268609	1.58876047031	
8.93708519057	1.58895704932	
8.9290248407	1.58915362834	
8.91907811768	1.58935020736	
8.90687567197	1.58954678638	
8.8924090442	1.58974336539	
8.87609584473	1.58993994441	
8.85866892132	1.59013652343	
8.84092498502	1.59033310245	
8.82344632565	1.59052968146	
8.80642749868	1.59072626048	
8.789685183	1.5909228395	
8.77283508021	1.59111941852	
8.7555379912	1.59131599753	
8.73769112331	1.59151257655	
8.71948104606	1.59170915557	
8.70129674591	1.59190573459	
8.68357797892	1.59210231361	
8.66670108284	1.59229889262	
8.65096588367	1.59249547164	
8.63666894343	1.59269205066	
8.62418330843	1.59288862968	
8.61395880501	1.59308520869	
8.60641534017	1.59328178771	
8.60178424382	1.59347836673	
8.6	1.59367494575	
8.60072005335	1.59387152476	
8.60346773339	1.59406810378	
8.60781039558	1.5942646828	
8.61346294709	1.59446126182	
8.6202645639	1.59465784084	
8.62807208407	1.59485441985	
8.63667446535	1.59505099887	
8.64581099995	1.59524757789	
8.65528838859	1.59544415691	
8.66510776789	1.59564073592	
8.67549867157	1.59583731494	
8.68682200554	1.59603389396	
8.69939505683	1.59623047298	
8.71333863442	1.59642705199	
8.72852040294	1.59662363101	
8.7445992369	1.59682021003	
8.76112065352	1.59701678905	
8.77760853355	1.59721336807	
8.79363189428	1.59740994708	
8.80885693809	1.5976065261	
8.82309483843	1.59780310512	
8.83633211935	1.59799968414	
8.84871555077	1.59819626315	
8.86048016342	1.59839284217	
8.87184699111	1.59858942119	
8.88294277182	1.59878600021	
8.89378235531	1.59898257922	
8.90431311761	1.59917915824	
8.91448118158	1.59937573726	
8.92427053907	1.59957231628	
8.93369176657	1.59976889529	
8.94273540895	1.59996547431	
8.95132852475	1.60016205333	
8.95932755574	1.60035863235	
8.96655411621	1.60055521137	
8.97285303395	1.60075179038	
8.97814169878	1.6009483694	
8.98242977763	1.60114494842	
8.98580787953	1.60134152744	
8.98841832119	1.60153810645	
8.99042357479	1.60173468547	
8.99198145544	1.60193126449	
8.99322855863	1.60212784351	
8.9942700475	1.60232442252	
8.99517438475	1.60252100154	
8.99597315672	1.60271758056	
8.99666678958	1.60291415958	
8.99723637662	1.6031107386	
8.99766018326	1.60330731761	
8.99793095437	1.60350389663	
8.99806805741	1.60370047565	
8.99811875909	1.60389705467	
8.99814677911	1.60409363368	
8.99821236595	1.6042902127	
9.00178763405	1.6042902127	
9.00178763405	1.6042902127	
9.00185322089	1.60409363368	
9.00188124091	1.60389705467	
9.00193194259	1.60370047565	
9.00206904563	1.60350389663	
9.00233981674	1.60330731761	
9.00276362338	1.6031107386	
9.00333321042	1.60291415958	
9.00402684328	1.60271758056	
9.00482561525	1.60252100154	
9.0057299525	1.60232442252	
9.00677144137	1.60212784351	
9.00801854456	1.60193126449	
9.00957642521	1.60173468547	
9.01158167881	1.60153810645	
9.01419212047	1.60134152744	
9.01757022237	1.60114494842	
9.02185830122	1.6009483694	
9.02714696605	1.60075179038	
9.03344588379	1.60055521137	
9.04067244426	1.60035863235	
9.04867147525	1.60016205333	
9.05726459105	1.59996547431	
9.06630823343	1.59976889529	
9.07572946093	1.59957231628	
9.08551881842	1.59937573726	
9.09568688239	1.59917915824	
9.10621764469	1.59898257922	
9.11705722818	1.59878600021	
9.12815300889	1.59858942119	
9.13951983658	1.59839284217	
9.15128444923	1.59819626315	
9.16366788065	1.59799968414	
9.17690516157	1.59780310512	
9.19114306191	1.5976065261	
9.20636810572	1.59740994708	
9.22239146645	1.59721336807	
9.23887934648	1.59701678905	
9.2554007631	1.59682021003	
9.27147959706	1.59662363101	
9.28666136558	1.59642705199	
9.30060494317	1.59623047298	
9.31317799446	1.59603389396	
9.32450132843	1.59583731494	
9.33489223211	1.59564073592	
9.34471161141	1.59544415691	
9.35418900005	1.59524757789	
9.36332553465	1.59505099887	
9.37192791593	1.59485441985	
9.3797354361	1.59465784084	
9.38653705291	1.59446126182	
9.39218960442	1.5942646828	
9.39653226661	1.59406810378	
9.39927994665	1.59387152476	
9.4	1.59367494575	
9.39821575618	1.59347836673	
9.39358465983	1.59328178771	
9.38604119499	1.59308520869	
9.37581669157	1.59288862968	
9.36333105657	1.59269205066	
9.34903411633	1.59249547164	
9.33329891716	1.59229889262	
9.31642202108	1.59210231361	
9.29870325409	1.59190573459	
9.28051895394	1.59170915557	
9.26230887669	1.59151257655	
9.2444620088	1.59131599753	
9.22716491979	1.59111941852	
9.210314817	1.5909228395	
9.19357250132	1.59072626048	
9.17655367435	1.59052968146	
9.15907501498	1.59033310245	
9.14133107868	1.59013652343	
9.12390415527	1.58993994441	
9.1075909558	1.58974336539	
9.09312432803	1.58954678638	
9.08092188232	1.58935020736	
9.0709751593	1.58915362834	
9.06291480943	1.58895704932	
9.05619731391	1.58876047031	
9.05030905221	1.58856389129	
9.044896504	1.58836731227	
9.03978935006	1.58817073325	
9.0349450051	1.58797415423	
9.03037307954	1.58777757522	
9.0260871385	1.5875809962	
9.02209641931	1.58738441718	
9.01841961391	1.58718783816	
9.01509443628	1.58699125915	
9.01216935086	1.58679468013	
9.00968269716	1.58659810111	
9.00764441107	1.58640152209	
9.00603166494	1.58620494308	
9.00479813135	1.58600836406	
9.00388747992	1.58581178504	
9.00324141869	1.58561520602	
9.00279971108	1.585418627	
9.00249743469	1.58522204799	
9.00226698779	1.58502546897	
9.00204776252	1.58482888995	
9.00204776252	1.58482888995	


==> fig_beam_density_09.dat <==
x	y	
10.0027939638	1.50397187757	
9.99720603624	1.50397187757	
9.99636633836	1.50433466264	
9.99527722916	1.50469744771	
9.99385363104	1.50506023279	
9.99200971627	1.50542301786	
9.98966078852	1.50578580293	
9.98671267329	1.506148588	
9.98304242193	1.50651137307	
9.97848112794	1.50687415815	
9.97281225021	1.50723694322	
9.96579432301	1.50759972829	
9.95720460036	1.50796251336	
9.94688429166	1.50832529843	
9.9347570184	1.50868808351	
9.92080110684	1.50905086858	
9.90498460784	1.50941365365	
9.88720452855	1.50977643872	
9.86728436656	1.51013922379	
9.84506124267	1.51050200887	
9.82054427518	1.51086479394	
9.79407864738	1.51122757901	
9.76643408512	1.51159036408	
9.73876007691	1.51195314915	
9.71239844988	1.51231593422	
9.68859606028	1.5126787193	
9.66820321544	1.51304150437	
9.65146777302	1.51340428944	
9.63802469096	1.51376707451	
9.62711912925	1.51412985958	
9.61799566453	1.51449264466	
9.61028685096	1.51485542973	
9.60421201782	1.5152182148	
9.60048665794	1.51558099987	
9.6	1.51594378494	
9.6034410701	1.51630657002	
9.61105946346	1.51666935509	
9.62264190484	1.51703214016	
9.63765490003	1.51739492523	
9.65543601577	1.5177577103	
9.67533490403	1.51812049538	
9.69676837369	1.51848328045	
9.71920764305	1.51884606552	
9.74213722069	1.51920885059	
9.7650211326	1.51957163566	
9.78729832734	1.51993442073	
9.80841338892	1.52029720581	
9.82787425634	1.52065999088	
9.84531762101	1.52102277595	
9.86055763504	1.52138556102	
9.87359796576	1.52174834609	
9.88460322798	1.52211113117	
9.89384775044	1.52247391624	
9.90167154131	1.52283670131	
9.90846088651	1.52319948638	
9.91464013275	1.52356227145	
9.9206397368	1.52392505653	
9.92681885984	1.5242878416	
9.93336312357	1.52465062667	
9.94021388279	1.52501341174	
9.94708080255	1.52537619681	
9.95354472115	1.52573898189	
9.95920605695	1.52610176696	
9.96381187456	1.52646455203	
9.96731295627	1.5268273371	
9.96984270821	1.52719012217	
9.97164461996	1.52755290724	
9.97298748032	1.52791569232	
9.97409881019	1.52827847739	
9.97512943566	1.52864126246	
9.97614816426	1.52900404753	
9.97715986114	1.5293668326	
9.97813935401	1.52972961768	
9.97907138625	1.53009240275	
9.97998175786	1.53045518782	
9.98094261832	1.53081797289	
9.98204327154	1.53118075796	
9.98333689109	1.53154354304	
9.98479193219	1.53190632811	
9.98627983296	1.53226911318	
9.98761249002	1.53263189825	
9.98861431842	1.53299468332	
9.98919326897	1.5333574684	
9.98937621036	1.53372025347	
9.98929505708	1.53408303854	
9.98913650167	1.53444582361	
9.98908339747	1.53480860868	
9.98927223069	1.53517139376	
9.98977503173	1.53553417883	
9.99059939084	1.5358969639	
9.99169647476	1.53625974897	
9.99297238265	1.53662253404	
9.99430408025	1.53698531911	
9.99556138556	1.53734810419	
9.99663228716	1.53771088926	
9.99744528572	1.53807367433	
9.99798236698	1.5384364594	
9.99827885129	1.53879924447	
9.99840986857	1.53916202955	
9.99846685296	1.53952481462	
9.99853094667	1.53988759969	
10.0014690533	1.53988759969	
10.0014690533	1.53988759969	
10.001533147	1.53952481462	
10.0015901314	1.53916202955	
10.0017211487	1.53879924447	
10.002017633	1.5384364594	
10.0025547143	1.53807367433	
10.0033677128	1.53771088926	
10.0044386144	1.53734810419	
10.0056959197	1.53698531911	
10.0070276173	1.53662253404	
10.0083035252	1.53625974897	
10.0094006092	1.5358969639	
10.0102249683	1.53553417883	
10.0107277693	1.53517139376	
10.0109166025	1.53480860868	
10.0108634983	1.53444582361	
10.0107049429	1.53408303854	
10.0106237896	1.53372025347	
10.010806731	1.5333574684	
10.0113856816	1.53299468332	
10.01238751	1.53263189825	
10.013720167	1.53226911318	
10.0152080678	1.53190632811	
10.0166631089	1.53154354304	
10.0179567285	1.53118075796	
10.0190573817	1.53081797289	
10.0200182421	1.53045518782	
10.0209286137	1.53009240275	
10.021860646	1.52972961768	
10.0228401389	1.5293668326	
10.0238518357	1.52900404753	
10.0248705643	1.52864126246	
10.0259011898	1.52827847739	
10.0270125197	1.52791569232	
10.02835538	1.52755290724	
10.0301572918	1.52719012217	
10.0326870437	1.5268273371	
10.0361881254	1.52646455203	
10.0407939431	1.52610176696	
10.0464552788	1.52573898189	
10.0529191974	1.52537619681	
10.0597861172	1.52501341174	
10.0666368764	1.52465062667	
10.0731811402	1.5242878416	
10.0793602632	1.52392505653	
10.0853598672	1.52356227145	
10.0915391135	1.52319948638	
10.0983284587	1.52283670131	
10.1061522496	1.52247391624	
10.115396772	1.52211113117	
10.1264020342	1.52174834609	
10.139442365	1.52138556102	
10.154682379	1.52102277595	
10.1721257437	1.52065999088	
10.1915866111	1.52029720581	
10.2127016727	1.51993442073	
10.2349788674	1.51957163566	
10.2578627793	1.51920885059	
10.2807923569	1.51884606552	
10.3032316263	1.51848328045	
10.324665096	1.51812049538	
10.3445639842	1.5177577103	
10.3623451	1.51739492523	
10.3773580952	1.51703214016	
10.3889405365	1.51666935509	
10.3965589299	1.51630657002	
10.4	1.51594378494	
10.3995133421	1.51558099987	
10.3957879822	1.5152182148	
10.389713149	1.51485542973	
10.3820043355	1.51449264466	
10.3728808707	1.51412985958	
10.361975309	1.51376707451	
10.348532227	1.51340428944	
10.3317967846	1.51304150437	
10.3114039397	1.5126787193	
10.2876015501	1.51231593422	
10.2612399231	1.51195314915	
10.2335659149	1.51159036408	
10.2059213526	1.51122757901	
10.1794557248	1.51086479394	
10.1549387573	1.51050200887	
10.1327156334	1.51013922379	
10.1127954714	1.50977643872	
10.0950153922	1.50941365365	
10.0791988932	1.50905086858	
10.0652429816	1.50868808351	
10.0531157083	1.50832529843	
10.0427953996	1.50796251336	
10.034205677	1.50759972829	
10.0271877498	1.50723694322	
10.0215188721	1.50687415815	
10.0169575781	1.50651137307	
10.0132873267	1.506148588	
10.0103392115	1.50578580293	
10.0079902837	1.50542301786	
10.006146369	1.50506023279	
10.0047227708	1.50469744771	
10.0036336616	1.50433466264	
10.0027939638	1.50397187757	
10.0027939638	1.50397187757	


==> fig_beam_density_10.dat <==
x	y	
11.0050537963	1.47375801365	
10.9949462037	1.47375801365	
10.9946489994	1.4744210501	
10.9945808234	1.47508408654	
10.9946891978	1.47574712298	
10.9948781347	1.47641015942	
10.9950339551	1.47707319586	
10.99505268	1.47773623231	
10.9948572308	1.47839926875	
10.9943975436	1.47906230519	
10.9936345217	1.47972534163	
10.9925157571	1.48038837808	
10.9909543426	1.48105141452	
10.9888211118	1.48171445096	
10.9859562829	1.4823774874	
10.9822002995	1.48304052384	
10.9774369211	1.48370356029	
10.9716355376	1.48436659673	
10.9648761865	1.48502963317	
10.9573425568	1.48569266961	
10.9492773395	1.48635570606	
10.9409093561	1.4870187425	
10.9323772268	1.48768177894	
10.9236815654	1.48834481538	
10.9146906107	1.48900785183	
10.9052034661	1.48967088827	
10.89504932	1.49033392471	
10.8841826913	1.49099696115	
10.8727335843	1.49165999759	
10.8609888226	1.49232303404	
10.8493090758	1.49298607048	
10.8380123902	1.49364910692	
10.8272677401	1.49431214336	
10.8170361983	1.49497517981	
10.8070767178	1.49563821625	
10.7970091598	1.49630125269	
10.7864110329	1.49696428913	
10.7749220317	1.49762732557	
10.7623374638	1.49829036202	
10.7486776041	1.49895339846	
10.734218378	1.4996164349	
10.7194645565	1.50027947134	
10.7050531452	1.50094250779	
10.6915998668	1.50160554423	
10.679536035	1.50226858067	
10.6690021996	1.50293161711	
10.6598480516	1.50359465356	
10.6517383485	1.50425769	
10.6443111788	1.50492072644	
10.6373125496	1.50558376288	
10.6306537908	1.50624679932	
10.6243877276	1.50690983577	
10.6186412251	1.50757287221	
10.6135508371	1.50823590865	
10.6092267659	1.50889894509	
10.6057410135	1.50956198154	
10.6031219319	1.51022501798	
10.6013461932	1.51088805442	
10.600338505	1.51155109086	
10.6	1.51221412731	
10.6002765794	1.51287716375	
10.601252527	1.51354020019	
10.6032288867	1.51420323663	
10.6067384959	1.51486627307	
10.6124684549	1.51552930952	
10.6210992104	1.51619234596	
10.6331088551	1.5168553824	
10.648611939	1.51751841884	
10.6672933725	1.51818145529	
10.6884633566	1.51884449173	
10.7112138008	1.51950752817	
10.7346195769	1.52017056461	
10.7579140756	1.52083360105	
10.7805827839	1.5214966375	
10.8023544955	1.52215967394	
10.823112055	1.52282271038	
10.842775054	1.52348574682	
10.8612123181	1.52414878327	
10.8782206572	1.52481181971	
10.893569876	1.52547485615	
10.9070817229	1.52613789259	
10.9186982527	1.52680092904	
10.9285066532	1.52746396548	
10.9367133349	1.52812700192	
10.9435846195	1.52879003836	
10.9493831582	1.5294530748	
10.954325726	1.53011611125	
10.9585742322	1.53077914769	
10.9622553617	1.53144218413	
10.9654919451	1.53210522057	
10.9684252705	1.53276825702	
10.9712135013	1.53343129346	
10.9740047269	1.5340943299	
10.9768976424	1.53475736634	
10.9799106897	1.53542040278	
10.9829769725	1.53608343923	
10.9859692054	1.53674647567	
10.9887439353	1.53740951211	
10.9911858214	1.53807254855	
10.9932349009	1.538735585	
10.9948899741	1.53939862144	
11.0051100259	1.53939862144	
11.0051100259	1.53939862144	
11.0067650991	1.538735585	
11.0088141786	1.53807254855	
11.0112560647	1.53740951211	
11.0140307946	1.53674647567	
11.0170230275	1.53608343923	
11.0200893103	1.53542040278	
11.0231023576	1.53475736634	
11.0259952731	1.5340943299	
11.0287864987	1.53343129346	
11.0315747295	1.53276825702	
11.0345080549	1.53210522057	
11.0377446383	1.53144218413	
11.0414257678	1.53077914769	
11.045674274	1.53011611125	
11.0506168418	1.5294530748	
11.0564153805	1.52879003836	
11.0632866651	1.52812700192	
11.0714933468	1.52746396548	
11.0813017473	1.52680092904	
11.0929182771	1.52613789259	
11.106430124	1.52547485615	
11.1217793428	1.52481181971	
11.1387876819	1.52414878327	
11.157224946	1.52348574682	
11.176887945	1.52282271038	
11.1976455045	1.52215967394	
11.2194172161	1.5214966375	
11.2420859244	1.52083360105	
11.2653804231	1.52017056461	
11.2887861992	1.51950752817	
11.3115366434	1.51884449173	
11.3327066275	1.51818145529	
11.351388061	1.51751841884	
11.3668911449	1.5168553824	
11.3789007896	1.51619234596	
11.3875315451	1.51552930952	
11.3932615041	1.51486627307	
11.3967711133	1.51420323663	
11.398747473	1.51354020019	
11.3997234206	1.51287716375	
11.4	1.51221412731	
11.399661495	1.51155109086	
11.3986538068	1.51088805442	
11.3968780681	1.51022501798	
11.3942589865	1.50956198154	
11.3907732341	1.50889894509	
11.3864491629	1.50823590865	
11.3813587749	1.50757287221	
11.3756122724	1.50690983577	
11.3693462092	1.50624679932	
11.3626874504	1.50558376288	
11.3556888212	1.50492072644	
11.3482616515	1.50425769	
11.3401519484	1.50359465356	
11.3309978004	1.50293161711	
11.320463965	1.50226858067	
11.3084001332	1.50160554423	
11.2949468548	1.50094250779	
11.2805354435	1.50027947134	
11.265781622	1.4996164349	
11.2513223959	1.49895339846	
11.2376625362	1.49829036202	
11.2250779683	1.49762732557	
11.2135889671	1.49696428913	
11.2029908402	1.49630125269	
11.1929232822	1.49563821625	
11.1829638017	1.49497517981	
11.1727322599	1.49431214336	
11.1619876098	1.49364910692	
11.1506909242	1.49298607048	
11.1390111774	1.49232303404	
11.1272664157	1.49165999759	
11.1158173087	1.49099696115	
11.10495068	1.49033392471	
11.0947965339	1.48967088827	
11.0853093893	1.48900785183	
11.0763184346	1.48834481538	
11.0676227732	1.48768177894	
11.0590906439	1.4870187425	
11.0507226605	1.48635570606	
11.0426574432	1.48569266961	
11.0351238135	1.48502963317	
11.0283644624	1.48436659673	
11.0225630789	1.48370356029	
11.0177997005	1.48304052384	
11.0140437171	1.4823774874	
11.0111788882	1.48171445096	
11.0090456574	1.48105141452	
11.0074842429	1.48038837808	
11.0063654783	1.47972534163	
11.0056024564	1.47906230519	
11.0051427692	1.47839926875	
11.00494732	1.47773623231	
11.0049660449	1.47707319586	
11.0051218653	1.47641015942	
11.0053108022	1.47574712298	
11.0054191766	1.47508408654	
11.0053510006	1.4744210501	
11.0050537963	1.47375801365	
11.0050537963	1.47375801365	


==> fig_beam_density_11.dat <==
x	y	
12.0046499857	1.46472271988	
11.9953500143	1.46472271988	
11.9953151296	1.4652736408	
11.9954591578	1.46582456172	
11.9957176502	1.46637548264	
11.9960056956	1.46692640356	
11.9962398618	1.46747732447	
11.9963583387	1.46802824539	
11.9963327099	1.46857916631	
11.9961679764	1.46913008723	
11.9958916615	1.46968100815	
11.9955363308	1.47023192907	
11.9951213991	1.47078284998	
11.9946393481	1.4713337709	
11.9940491462	1.47188469182	
11.9932770972	1.47243561274	
11.992223805	1.47298653366	
11.9907758792	1.47353745458	
11.9888217818	1.47408837549	
11.9862714956	1.47463929641	
11.9830784229	1.47519021733	
11.9792591526	1.47574113825	
11.9749039565	1.47629205917	
11.9701703095	1.47684298008	
11.965255066	1.477393901	
11.9603480604	1.47794482192	
11.955578448	1.47849574284	
11.9509711726	1.47904666376	
11.9464309234	1.47959758468	
11.9417634961	1.48014850559	
11.9367316674	1.48069942651	
11.9311294569	1.48125034743	
11.9248506618	1.48180126835	
11.9179285825	1.48235218927	
11.9105338384	1.48290311018	
11.9029320828	1.4834540311	
11.8954170799	1.48400495202	
11.8882415137	1.48455587294	
11.88156586	1.48510679386	
11.875436597	1.48565771478	
11.8697937193	1.48620863569	
11.8644988375	1.48675955661	
11.8593716284	1.48731047753	
11.8542235595	1.48786139845	
11.8488814712	1.48841231937	
11.8431979305	1.48896324029	
11.8370497761	1.4895141612	
11.8303309192	1.49006508212	
11.8229490918	1.49061600304	
11.814836153	1.49116692396	
11.8059754421	1.49171784488	
11.7964384728	1.49226876579	
11.7864124403	1.49281968671	
11.7761971154	1.49337060763	
11.7661592422	1.49392152855	
11.7566518047	1.49447244947	
11.7479247823	1.49502337039	
11.7400619412	1.4955742913	
11.7329690329	1.49612521222	
11.7264164325	1.49667613314	
11.7201154713	1.49722705406	
11.7137952349	1.49777797498	
11.7072515883	1.49832889589	
11.7003587861	1.49887981681	
11.6930547835	1.49943073773	
11.6853222138	1.49998165865	
11.6771824596	1.50053257957	
11.6687045808	1.50108350049	
11.6600153238	1.5016344214	
11.6512920865	1.50218534232	
11.6427313527	1.50273626324	
11.6345045324	1.50328718416	
11.6267286784	1.50383810508	
11.6194796559	1.50438902599	
11.6128569724	1.50493994691	
11.6070806202	1.50549086783	
11.6025762363	1.50604178875	
11.6	1.50659270967	
11.600174104	1.50714363059	
11.603939771	1.5076945515	
11.6119707364	1.50824547242	
11.6246084715	1.50879639334	
11.6417725801	1.50934731426	
11.66297036	1.50989823518	
11.6873932748	1.5104491561	
11.7140615212	1.51100007701	
11.7419705985	1.51155099793	
11.7702046517	1.51210191885	
11.7980012127	1.51265283977	
11.8247701729	1.51320376069	
11.850080108	1.5137546816	
11.8736272841	1.51430560252	
11.8952003873	1.51485652344	
11.914650729	1.51540744436	
11.9318745033	1.51595836528	
11.9468098806	1.5165092862	
11.9594467575	1.51706020711	
11.9698420027	1.51761112803	
11.9781304115	1.51816204895	
11.9845231069	1.51871296987	
11.9892904305	1.51926389079	
12.0107095695	1.51926389079	
12.0107095695	1.51926389079	
12.0154768931	1.51871296987	
12.0218695885	1.51816204895	
12.0301579973	1.51761112803	
12.0405532425	1.51706020711	
12.0531901194	1.5165092862	
12.0681254967	1.51595836528	
12.085349271	1.51540744436	
12.1047996127	1.51485652344	
12.1263727159	1.51430560252	
12.149919892	1.5137546816	
12.1752298271	1.51320376069	
12.2019987873	1.51265283977	
12.2297953483	1.51210191885	
12.2580294015	1.51155099793	
12.2859384788	1.51100007701	
12.3126067252	1.5104491561	
12.33702964	1.50989823518	
12.3582274199	1.50934731426	
12.3753915285	1.50879639334	
12.3880292636	1.50824547242	
12.396060229	1.5076945515	
12.399825896	1.50714363059	
12.4	1.50659270967	
12.3974237637	1.50604178875	
12.3929193798	1.50549086783	
12.3871430276	1.50493994691	
12.3805203441	1.50438902599	
12.3732713216	1.50383810508	
12.3654954676	1.50328718416	
12.3572686473	1.50273626324	
12.3487079135	1.50218534232	
12.3399846762	1.5016344214	
12.3312954192	1.50108350049	
12.3228175404	1.50053257957	
12.3146777862	1.49998165865	
12.3069452165	1.49943073773	
12.2996412139	1.49887981681	
12.2927484117	1.49832889589	
12.2862047651	1.49777797498	
12.2798845287	1.49722705406	
12.2735835675	1.49667613314	
12.2670309671	1.49612521222	
12.2599380588	1.4955742913	
12.2520752177	1.49502337039	
12.2433481953	1.49447244947	
12.2338407578	1.49392152855	
12.2238028846	1.49337060763	
12.2135875597	1.49281968671	
12.2035615272	1.49226876579	
12.1940245579	1.49171784488	
12.185163847	1.49116692396	
12.1770509082	1.49061600304	
12.1696690808	1.49006508212	
12.1629502239	1.4895141612	
12.1568020695	1.48896324029	
12.1511185288	1.48841231937	
12.1457764405	1.48786139845	
12.1406283716	1.48731047753	
12.1355011625	1.48675955661	
12.1302062807	1.48620863569	
12.124563403	1.48565771478	
12.11843414	1.48510679386	
12.1117584863	1.48455587294	
12.1045829201	1.48400495202	
12.0970679172	1.4834540311	
12.0894661616	1.48290311018	
12.0820714175	1.48235218927	
12.0751493382	1.48180126835	
12.0688705431	1.48125034743	
12.0632683326	1.48069942651	
12.0582365039	1.48014850559	
12.0535690766	1.47959758468	
12.0490288274	1.47904666376	
12.044421552	1.47849574284	
12.0396519396	1.47794482192	
12.034744934	1.477393901	
12.0298296905	1.47684298008	
12.0250960435	1.47629205917	
12.0207408474	1.47574113825	
12.0169215771	1.47519021733	
12.0137285044	1.47463929641	
12.0111782182	1.47408837549	
12.0092241208	1.47353745458	
12.007776195	1.47298653366	
12.0067229028	1.47243561274	
12.0059508538	1.47188469182	
12.0053606519	1.4713337709	
12.0048786009	1.47078284998	
12.0044636692	1.47023192907	
12.0041083385	1.46968100815	
12.0038320236	1.46913008723	
12.0036672901	1.46857916631	
12.0036416613	1.46802824539	
12.0037601382	1.46747732447	
12.0039943044	1.46692640356	
12.0042823498	1.46637548264	
12.0045408422	1.46582456172	
12.0046848704	1.4652736408	
12.0046499857	1.46472271988	
12.0046499857	1.46472271988	


==> fig_beam_density_12.dat <==
x	y	
13.0142103403	1.12241685371	
12.9857896597	1.12241685371	
12.9813636539	1.12280796667	
12.9769910815	1.12319907962	
12.972820283	1.12359019257	
12.9687575103	1.12398130553	
12.964446662	1.12437241848	
12.9592605131	1.12476353144	
12.9523487852	1.12515464439	
12.9428419564	1.12554575735	
12.9302029517	1.1259368703	
12.9145233788	1.12632798325	
12.8965003856	1.12671909621	
12.8770112188	1.12711020916	
12.8564907497	1.12750132212	
12.8344950232	1.12789243507	
12.8097872742	1.12828354802	
12.7810272436	1.12867466098	
12.7477890967	1.12906577393	
12.711368713	1.12945688689	
12.6748681506	1.12984799984	
12.6424130068	1.1302391128	
12.6178571835	1.13063022575	
12.6036009991	1.1310213387	
12.6	1.13141245166	
12.6054576585	1.13180356461	
12.6170298464	1.13219467757	
12.6313266592	1.13258579052	
12.6454842462	1.13297690348	
12.6578958293	1.13336801643	
12.6684156527	1.13375912938	
12.678007981	1.13415024234	
12.6881047461	1.13454135529	
12.6999936151	1.13493246825	
12.7144106462	1.1353235812	
12.7313750508	1.13571469416	
12.7502588316	1.13610580711	
12.770051461	1.13649692006	
12.7897174106	1.13688803302	
12.8085000917	1.13727914597	
12.826046238	1.13767025893	
12.8423197686	1.13806137188	
12.8574112234	1.13845248483	
12.8714209864	1.13884359779	
12.8844969582	1.13923471074	
12.8969152267	1.1396258237	
12.9090324568	1.14001693665	
12.9210944833	1.14040804961	
12.9330630608	1.14079916256	
12.9446114131	1.14119027551	
12.9552796041	1.14158138847	
12.9646664414	1.14197250142	
12.9725526755	1.14236361438	
12.9789285259	1.14275472733	
12.9839492964	1.14314584029	
12.9878554155	1.14353695324	
12.9908936025	1.14392806619	
12.9932684293	1.14431917915	
12.9951310399	1.1447102921	
12.9965878708	1.14510140506	
12.9977097336	1.14549251801	
12.9985375743	1.14588363097	
12.9990909318	1.14627474392	
12.9993796314	1.14666585687	
12.9994140919	1.14705696983	
12.9992148033	1.14744808278	
12.9988257209	1.14783919574	
12.998328225	1.14823030869	
12.9978409297	1.14862142164	
12.99749328	1.1490125346	
12.9973790626	1.14940364755	
12.9975136538	1.14979476051	
12.9978215185	1.15018587346	
12.9981669117	1.15057698642	
12.9984179573	1.15096809937	
12.9985122712	1.15135921232	
12.9984846813	1.15175032528	
12.998435814	1.15214143823	
12.9984589857	1.15253255119	
12.9985750435	1.15292366414	
12.9987216686	1.1533147771	
12.9988038922	1.15370589005	
12.9987675	1.154097003	
12.9986417499	1.15448811596	
12.9985213189	1.15487922891	
12.9985007402	1.15527034187	
12.9986079723	1.15566145482	
12.9987839413	1.15605256778	
12.9989213966	1.15644368073	
12.9989351635	1.15683479368	
12.9988172293	1.15722590664	
12.9986425028	1.15761701959	
12.9985219102	1.15800813255	
12.9985315746	1.1583992455	
12.9986634956	1.15879035845	
12.9988309046	1.15918147141	
12.9989249427	1.15957258436	
12.9988850665	1.15996369732	
12.9987383454	1.16035481027	
12.998584062	1.16074592323	
12.9985341886	1.16113703618	
13.0014658114	1.16113703618	
13.0014658114	1.16113703618	
13.001415938	1.16074592323	
13.0012616546	1.16035481027	
13.0011149335	1.15996369732	
13.0010750573	1.15957258436	
13.0011690954	1.15918147141	
13.0013365044	1.15879035845	
13.0014684254	1.1583992455	
13.0014780898	1.15800813255	
13.0013574972	1.15761701959	
13.0011827707	1.15722590664	
13.0010648365	1.15683479368	
13.0010786034	1.15644368073	
13.0012160587	1.15605256778	
13.0013920277	1.15566145482	
13.0014992598	1.15527034187	
13.0014786811	1.15487922891	
13.0013582501	1.15448811596	
13.0012325	1.154097003	
13.0011961078	1.15370589005	
13.0012783314	1.1533147771	
13.0014249565	1.15292366414	
13.0015410143	1.15253255119	
13.001564186	1.15214143823	
13.0015153187	1.15175032528	
13.0014877288	1.15135921232	
13.0015820427	1.15096809937	
13.0018330883	1.15057698642	
13.0021784815	1.15018587346	
13.0024863462	1.14979476051	
13.0026209374	1.14940364755	
13.00250672	1.1490125346	
13.0021590703	1.14862142164	
13.001671775	1.14823030869	
13.0011742791	1.14783919574	
13.0007851967	1.14744808278	
13.0005859081	1.14705696983	
13.0006203686	1.14666585687	
13.0009090682	1.14627474392	
13.0014624257	1.14588363097	
13.0022902664	1.14549251801	
13.0034121292	1.14510140506	
13.0048689601	1.1447102921	
13.0067315707	1.14431917915	
13.0091063975	1.14392806619	
13.0121445845	1.14353695324	
13.0160507036	1.14314584029	
13.0210714741	1.14275472733	
13.0274473245	1.14236361438	
13.0353335586	1.14197250142	
13.0447203959	1.14158138847	
13.0553885869	1.14119027551	
13.0669369392	1.14079916256	
13.0789055167	1.14040804961	
13.0909675432	1.14001693665	
13.1030847733	1.1396258237	
13.1155030418	1.13923471074	
13.1285790136	1.13884359779	
13.1425887766	1.13845248483	
13.1576802314	1.13806137188	
13.173953762	1.13767025893	
13.1914999083	1.13727914597	
13.2102825894	1.13688803302	
13.229948539	1.13649692006	
13.2497411684	1.13610580711	
13.2686249492	1.13571469416	
13.2855893538	1.1353235812	
13.3000063849	1.13493246825	
13.3118952539	1.13454135529	
13.321992019	1.13415024234	
13.3315843473	1.13375912938	
13.3421041707	1.13336801643	
13.3545157538	1.13297690348	
13.3686733408	1.13258579052	
13.3829701536	1.13219467757	
13.3945423415	1.13180356461	
13.4	1.13141245166	
13.3963990009	1.1310213387	
13.3821428165	1.13063022575	
13.3575869932	1.1302391128	
13.3251318494	1.12984799984	
13.288631287	1.12945688689	
13.2522109033	1.12906577393	
13.2189727564	1.12867466098	
13.1902127258	1.12828354802	
13.1655049768	1.12789243507	
13.1435092503	1.12750132212	
13.1229887812	1.12711020916	
13.1034996144	1.12671909621	
13.0854766212	1.12632798325	
13.0697970483	1.1259368703	
13.0571580436	1.12554575735	
13.0476512148	1.12515464439	
13.0407394869	1.12476353144	
13.035553338	1.12437241848	
13.0312424897	1.12398130553	
13.027179717	1.12359019257	
13.0230089185	1.12319907962	
13.0186363461	1.12280796667	
13.0142103403	1.12241685371	
13.0142103403	1.12241685371	


==> fig_beam_density_13.dat <==
x	y	
14.0174168418	1.06043678387	
13.9825831582	1.06043678387	
13.9784372567	1.06140416415	
13.9737838041	1.06237154444	
13.9685669934	1.06333892472	
13.9626954395	1.06430630501	
13.9560525704	1.06527368529	
13.9485195158	1.06624106558	
13.9400061886	1.06720844586	
13.9304822304	1.06817582615	
13.9199970186	1.06914320643	
13.9086785458	1.07011058672	
13.896705747	1.071077967	
13.8842575175	1.07204534728	
13.871452023	1.07301272757	
13.8582979179	1.07398010785	
13.8446802689	1.07494748814	
13.8303956012	1.07591486842	
13.8152336353	1.07688224871	
13.7990834764	1.07784962899	
13.7820275089	1.07881700928	
13.7643845605	1.07978438956	
13.7466780599	1.08075176985	
13.729531272	1.08171915013	
13.7135205693	1.08268653042	
13.6990369377	1.0836539107	
13.6862060696	1.08462129098	
13.6748965438	1.08558867127	
13.6648111983	1.08655605155	
13.6556233589	1.08752343184	
13.6471022132	1.08849081212	
13.6391785705	1.08945819241	
13.6319303824	1.09042557269	
13.6255033728	1.09139295298	
13.6200091761	1.09236033326	
13.6154497642	1.09332771355	
13.6117014497	1.09429509383	
13.6085633246	1.09526247412	
13.6058472556	1.0962298544	
13.6034709937	1.09719723468	
13.6015172784	1.09816461497	
13.6002374032	1.09913199525	
13.6	1.10009937554	
13.6012058427	1.10106675582	
13.6041999607	1.10203413611	
13.6092098488	1.10300151639	
13.6163247141	1.10396889668	
13.6255119528	1.10493627696	
13.6366522202	1.10590365725	
13.6495705359	1.10687103753	
13.66404916	1.10783841782	
13.6798230575	1.1088057981	
13.6965714981	1.10977317838	
13.7139223202	1.11074055867	
13.7314774137	1.11170793895	
13.7488545266	1.11267531924	
13.7657300583	1.11364269952	
13.7818661626	1.11461007981	
13.7971134502	1.11557746009	
13.8113925884	1.11654484038	
13.8246670717	1.11751222066	
13.836920906	1.11847960095	
13.8481492962	1.11944698123	
13.858361984	1.12041436151	
13.8675927492	1.1213817418	
13.8759074712	1.12234912208	
13.8834061608	1.12331650237	
13.8902183319	1.12428388265	
13.896493119	1.12525126294	
13.9023850784	1.12621864322	
13.9080354515	1.12718602351	
13.9135492269	1.12815340379	
13.9189715182	1.12912078408	
13.9242709964	1.13008816436	
13.9293401936	1.13105554465	
13.9340197383	1.13202292493	
13.9381457326	1.13299030521	
13.9416092707	1.1339576855	
13.9444091845	1.13492506578	
13.9466777996	1.13589244607	
13.948666564	1.13685982635	
13.950691873	1.13782720664	
13.9530561386	1.13879458692	
13.95596898	1.13976196721	
13.959494026	1.14072934749	
13.9635377794	1.14169672778	
13.9678820318	1.14266410806	
13.9722466001	1.14363148835	
13.9763604206	1.14459886863	
13.9800190887	1.14556624891	
13.9831146959	1.1465336292	
13.9856352454	1.14750100948	
13.9876411421	1.14846838977	
13.9892316741	1.14943577005	
13.9905140256	1.15040315034	
13.9915826462	1.15137053062	
13.9925106374	1.15233791091	
13.9933499989	1.15330529119	
13.9941356846	1.15427267148	
13.9948893835	1.15524005176	
13.995621414	1.15620743204	
14.004378586	1.15620743204	
14.004378586	1.15620743204	
14.0051106165	1.15524005176	
14.0058643154	1.15427267148	
14.0066500011	1.15330529119	
14.0074893626	1.15233791091	
14.0084173538	1.15137053062	
14.0094859744	1.15040315034	
14.0107683259	1.14943577005	
14.0123588579	1.14846838977	
14.0143647546	1.14750100948	
14.0168853041	1.1465336292	
14.0199809113	1.14556624891	
14.0236395794	1.14459886863	
14.0277533999	1.14363148835	
14.0321179682	1.14266410806	
14.0364622206	1.14169672778	
14.040505974	1.14072934749	
14.04403102	1.13976196721	
14.0469438614	1.13879458692	
14.049308127	1.13782720664	
14.051333436	1.13685982635	
14.0533222004	1.13589244607	
14.0555908155	1.13492506578	
14.0583907293	1.1339576855	
14.0618542674	1.13299030521	
14.0659802617	1.13202292493	
14.0706598064	1.13105554465	
14.0757290036	1.13008816436	
14.0810284818	1.12912078408	
14.0864507731	1.12815340379	
14.0919645485	1.12718602351	
14.0976149216	1.12621864322	
14.103506881	1.12525126294	
14.1097816681	1.12428388265	
14.1165938392	1.12331650237	
14.1240925288	1.12234912208	
14.1324072508	1.1213817418	
14.141638016	1.12041436151	
14.1518507038	1.11944698123	
14.163079094	1.11847960095	
14.1753329283	1.11751222066	
14.1886074116	1.11654484038	
14.2028865498	1.11557746009	
14.2181338374	1.11461007981	
14.2342699417	1.11364269952	
14.2511454734	1.11267531924	
14.2685225863	1.11170793895	
14.2860776798	1.11074055867	
14.3034285019	1.10977317838	
14.3201769425	1.1088057981	
14.33595084	1.10783841782	
14.3504294641	1.10687103753	
14.3633477798	1.10590365725	
14.3744880472	1.10493627696	
14.3836752859	1.10396889668	
14.3907901512	1.10300151639	
14.3958000393	1.10203413611	
14.3987941573	1.10106675582	
14.4	1.10009937554	
14.3997625968	1.09913199525	
14.3984827216	1.09816461497	
14.3965290063	1.09719723468	
14.3941527444	1.0962298544	
14.3914366754	1.09526247412	
14.3882985503	1.09429509383	
14.3845502358	1.09332771355	
14.3799908239	1.09236033326	
14.3744966272	1.09139295298	
14.3680696176	1.09042557269	
14.3608214295	1.08945819241	
14.3528977868	1.08849081212	
14.3443766411	1.08752343184	
14.3351888017	1.08655605155	
14.3251034562	1.08558867127	
14.3137939304	1.08462129098	
14.3009630623	1.0836539107	
14.2864794307	1.08268653042	
14.270468728	1.08171915013	
14.2533219401	1.08075176985	
14.2356154395	1.07978438956	
14.2179724911	1.07881700928	
14.2009165236	1.07784962899	
14.1847663647	1.07688224871	
14.1696043988	1.07591486842	
14.1553197311	1.07494748814	
14.1417020821	1.07398010785	
14.128547977	1.07301272757	
14.1157424825	1.07204534728	
14.103294253	1.071077967	
14.0913214542	1.07011058672	
14.0800029814	1.06914320643	
14.0695177696	1.06817582615	
14.0599938114	1.06720844586	
14.0514804842	1.06624106558	
14.0439474296	1.06527368529	
14.0373045605	1.06430630501	
14.0314330066	1.06333892472	
14.0262161959	1.06237154444	
14.0215627433	1.06140416415	
14.0174168418	1.06043678387	
14.0174168418	1.06043678387	


==> fig_beam_density_14.dat <==
x	y	
15.0077800312	1.04412926367	
14.9922199688	1.04412926367	
14.9904434121	1.0449904155	
14.9884898419	1.04585156733	
14.9863656943	1.04671271916	
14.9840691355	1.04757387099	
14.9815894448	1.04843502282	
14.978908146	1.04929617465	
14.975999707	1.05015732648	
14.9728291884	1.0510184783	
14.9693456222	1.05187963013	
14.9654729684	1.05274078196	
14.9611038356	1.05360193379	
14.9561026308	1.05446308562	
14.9503227758	1.05532423745	
14.9436371172	1.05618538928	
14.9359737842	1.05704654111	
14.9273448957	1.05790769294	
14.9178555685	1.05876884477	
14.9076863524	1.05962999659	
14.8970514723	1.06049114842	
14.8861442448	1.06135230025	
14.8750859409	1.06221345208	
14.8638933208	1.06307460391	
14.852473812	1.06393575574	
14.8406486608	1.06479690757	
14.8281966947	1.0656580594	
14.8149069993	1.06651921123	
14.8006285203	1.06738036306	
14.785307469	1.06824151488	
14.7690077431	1.06910266671	
14.751913735	1.06996381854	
14.7343178032	1.07082497037	
14.7165960241	1.0716861222	
14.6991759038	1.07254727403	
14.6824991494	1.07340842586	
14.6669821073	1.07426957769	
14.6529766163	1.07513072952	
14.6407350024	1.07599188135	
14.630384404	1.07685303317	
14.6219166615	1.077714185	
14.6151994169	1.07857533683	
14.6100108275	1.07943648866	
14.6060943068	1.08029764049	
14.6032222868	1.08115879232	
14.6012518622	1.08201994415	
14.6001535849	1.08288109598	
14.6	1.08374224781	
14.6009126897	1.08460339963	
14.6029823453	1.08546455146	
14.6061897677	1.08632570329	
14.6103602393	1.08718685512	
14.6151754422	1.08804800695	
14.6202471364	1.08890915878	
14.6252319824	1.08977031061	
14.6299474461	1.09063146244	
14.634443941	1.09149261427	
14.6390018212	1.0923537661	
14.6440491356	1.09321491792	
14.6500262411	1.09407606975	
14.6572438727	1.09493722158	
14.6657836727	1.09579837341	
14.6754740201	1.09665952524	
14.6859465556	1.09752067707	
14.6967512952	1.0983818289	
14.7074906696	1.09924298073	
14.7179301103	1.10010413256	
14.7280537575	1.10096528439	
14.7380529334	1.10182643621	
14.7482552601	1.10268758804	
14.7590178242	1.10354873987	
14.7706152025	1.1044098917	
14.7831516668	1.10527104353	
14.7965179951	1.10613219536	
14.8104001466	1.10699334719	
14.824333592	1.10785449902	
14.8377870018	1.10871565085	
14.8502545979	1.10957680268	
14.8613379525	1.1104379545	
14.8708036741	1.11129910633	
14.8786106106	1.11216025816	
14.8849066067	1.11302140999	
14.889999273	1.11388256182	
14.8943076245	1.11474371365	
14.8983023902	1.11560486548	
14.9024429053	1.11646601731	
14.9071181146	1.11732716914	
14.9125984783	1.11818832097	
14.9190044767	1.11904947279	
14.926295868	1.11991062462	
14.9342836719	1.12077177645	
14.9426638527	1.12163292828	
14.9510679897	1.12249408011	
14.9591225361	1.12335523194	
14.9665057378	1.12421638377	
14.9729911421	1.1250775356	
14.9784694637	1.12593868743	
14.9829459031	1.12679983925	
14.9865162639	1.12766099108	
14.9893303093	1.12852214291	
14.9915530592	1.12938329474	
15.0084469408	1.12938329474	
15.0084469408	1.12938329474	
15.0106696907	1.12852214291	
15.0134837361	1.12766099108	
15.0170540969	1.12679983925	
15.0215305363	1.12593868743	
15.0270088579	1.1250775356	
15.0334942622	1.12421638377	
15.0408774639	1.12335523194	
15.0489320103	1.12249408011	
15.0573361473	1.12163292828	
15.0657163281	1.12077177645	
15.073704132	1.11991062462	
15.0809955233	1.11904947279	
15.0874015217	1.11818832097	
15.0928818854	1.11732716914	
15.0975570947	1.11646601731	
15.1016976098	1.11560486548	
15.1056923755	1.11474371365	
15.110000727	1.11388256182	
15.1150933933	1.11302140999	
15.1213893894	1.11216025816	
15.1291963259	1.11129910633	
15.1386620475	1.1104379545	
15.1497454021	1.10957680268	
15.1622129982	1.10871565085	
15.175666408	1.10785449902	
15.1895998534	1.10699334719	
15.2034820049	1.10613219536	
15.2168483332	1.10527104353	
15.2293847975	1.1044098917	
15.2409821758	1.10354873987	
15.2517447399	1.10268758804	
15.2619470666	1.10182643621	
15.2719462425	1.10096528439	
15.2820698897	1.10010413256	
15.2925093304	1.09924298073	
15.3032487048	1.0983818289	
15.3140534444	1.09752067707	
15.3245259799	1.09665952524	
15.3342163273	1.09579837341	
15.3427561273	1.09493722158	
15.3499737589	1.09407606975	
15.3559508644	1.09321491792	
15.3609981788	1.0923537661	
15.365556059	1.09149261427	
15.3700525539	1.09063146244	
15.3747680176	1.08977031061	
15.3797528636	1.08890915878	
15.3848245578	1.08804800695	
15.3896397607	1.08718685512	
15.3938102323	1.08632570329	
15.3970176547	1.08546455146	
15.3990873103	1.08460339963	
15.4	1.08374224781	
15.3998464151	1.08288109598	
15.3987481378	1.08201994415	
15.3967777132	1.08115879232	
15.3939056932	1.08029764049	
15.3899891725	1.07943648866	
15.3848005831	1.07857533683	
15.3780833385	1.077714185	
15.369615596	1.07685303317	
15.3592649976	1.07599188135	
15.3470233837	1.07513072952	
15.3330178927	1.07426957769	
15.3175008506	1.07340842586	
15.3008240962	1.07254727403	
15.2834039759	1.0716861222	
15.2656821968	1.07082497037	
15.248086265	1.06996381854	
15.2309922569	1.06910266671	
15.214692531	1.06824151488	
15.1993714797	1.06738036306	
15.1850930007	1.06651921123	
15.1718033053	1.0656580594	
15.1593513392	1.06479690757	
15.147526188	1.06393575574	
15.1361066792	1.06307460391	
15.1249140591	1.06221345208	
15.1138557552	1.06135230025	
15.1029485277	1.06049114842	
15.0923136476	1.05962999659	
15.0821444315	1.05876884477	
15.0726551043	1.05790769294	
15.0640262158	1.05704654111	
15.0563628828	1.05618538928	
15.0496772242	1.05532423745	
15.0438973692	1.05446308562	
15.0388961644	1.05360193379	
15.0345270316	1.05274078196	
15.0306543778	1.05187963013	
15.0271708116	1.0510184783	
15.024000293	1.05015732648	
15.021091854	1.04929617465	
15.0184105552	1.04843502282	
15.0159308645	1.04757387099	
15.0136343057	1.04671271916	
15.0115101581	1.04585156733	
15.0095565879	1.0449904155	
15.0077800312	1.04412926367	
15.0077800312	1.04412926367	


==> fig_beam_density_15.dat <==
x	y	
16.0096403793	1.04110872373	
15.9903596207	1.04110872373	
15.9870769598	1.04189561572	
15.9829680644	1.04268250771	
15.9779186893	1.0434693997	
15.9718453936	1.04425629169	
15.9647168678	1.04504318368	
15.9565687808	1.04583007567	
15.9475059804	1.04661696766	
15.9376893426	1.04740385965	
15.9273091405	1.04819075164	
15.9165502892	1.04897764363	
15.9055559717	1.04976453562	
15.8943955738	1.05055142761	
15.8830425461	1.0513383196	
15.8713690084	1.05212521159	
15.8591652919	1.05291210358	
15.8461904311	1.05369899557	
15.8322506007	1.05448588756	
15.817287653	1.05527277955	
15.8014461701	1.05605967154	
15.7850847214	1.05684656353	
15.7687118524	1.05763345552	
15.7528569495	1.0584203475	
15.7379177249	1.05920723949	
15.7240429182	1.05999413148	
15.7110999457	1.06078102347	
15.6987447008	1.06156791546	
15.6865692334	1.06235480745	
15.6742720988	1.06314169944	
15.661789388	1.06392859143	
15.6493428608	1.06471548342	
15.6373944187	1.06550237541	
15.626527901	1.0662892674	
15.6172981625	1.06707615939	
15.6100906364	1.06786305138	
15.6050268587	1.06864994337	
15.6019397319	1.06943683536	
15.6004299611	1.07022372735	
15.6	1.07101061934	
15.6002404685	1.07179751133	
15.6010184544	1.07258440332	
15.6025987297	1.07337129531	
15.6056337895	1.0741581873	
15.610996006	1.07494507929	
15.6194869803	1.07573197128	
15.6315192246	1.07651886327	
15.6468917641	1.07730575525	
15.6647550924	1.07809264724	
15.6837891763	1.07887953923	
15.7025325405	1.07966643122	
15.7197412648	1.08045332321	
15.7346515398	1.0812402152	
15.7470684733	1.08202710719	
15.7572805371	1.08281399918	
15.7658653215	1.08360089117	
15.7734791217	1.08438778316	
15.780704577	1.08517467515	
15.7879846624	1.08596156714	
15.7956258649	1.08674845913	
15.8038302599	1.08753535112	
15.8127206067	1.08832224311	
15.8223438966	1.0891091351	
15.8326602582	1.08989602709	
15.8435338757	1.09068291908	
15.8547390465	1.09146981107	
15.8659843319	1.09225670306	
15.8769492054	1.09304359505	
15.8873248855	1.09383048704	
15.8968528884	1.09461737903	
15.9053573606	1.09540427102	
15.9127678425	1.09619116301	
15.9191283587	1.09697805499	
15.9245891143	1.09776494698	
15.9293802695	1.09855183897	
15.9337723237	1.09933873096	
15.9380317528	1.10012562295	
15.9423813377	1.10091251494	
15.9469719654	1.10169940693	
15.9518685982	1.10248629892	
15.9570499217	1.10327319091	
15.9624197851	1.1040600829	
15.9678281146	1.10484697489	
15.9730982116	1.10563386688	
15.9780559412	1.10642075887	
15.9825552644	1.10720765086	
15.9864951659	1.10799454285	
15.9898255584	1.10878143484	
15.9925431259	1.10956832683	
15.9946806694	1.11035521882	
15.9962942934	1.11114211081	
15.9974518958	1.1119290028	
15.9982248158	1.11271589479	
15.9986830682	1.11350278678	
15.998893663	1.11428967877	
15.998920941	1.11507657076	
15.9988274573	1.11586346275	
15.9986738214	1.11665035473	
15.9985163419	1.11743724672	
15.998402412	1.11822413871	
15.9983649492	1.1190110307	
16.0016350508	1.1190110307	
16.0016350508	1.1190110307	
16.001597588	1.11822413871	
16.0014836581	1.11743724672	
16.0013261786	1.11665035473	
16.0011725427	1.11586346275	
16.001079059	1.11507657076	
16.001106337	1.11428967877	
16.0013169318	1.11350278678	
16.0017751842	1.11271589479	
16.0025481042	1.1119290028	
16.0037057066	1.11114211081	
16.0053193306	1.11035521882	
16.0074568741	1.10956832683	
16.0101744416	1.10878143484	
16.0135048341	1.10799454285	
16.0174447356	1.10720765086	
16.0219440588	1.10642075887	
16.0269017884	1.10563386688	
16.0321718854	1.10484697489	
16.0375802149	1.1040600829	
16.0429500783	1.10327319091	
16.0481314018	1.10248629892	
16.0530280346	1.10169940693	
16.0576186623	1.10091251494	
16.0619682472	1.10012562295	
16.0662276763	1.09933873096	
16.0706197305	1.09855183897	
16.0754108857	1.09776494698	
16.0808716413	1.09697805499	
16.0872321575	1.09619116301	
16.0946426394	1.09540427102	
16.1031471116	1.09461737903	
16.1126751145	1.09383048704	
16.1230507946	1.09304359505	
16.1340156681	1.09225670306	
16.1452609535	1.09146981107	
16.1564661243	1.09068291908	
16.1673397418	1.08989602709	
16.1776561034	1.0891091351	
16.1872793933	1.08832224311	
16.1961697401	1.08753535112	
16.2043741351	1.08674845913	
16.2120153376	1.08596156714	
16.219295423	1.08517467515	
16.2265208783	1.08438778316	
16.2341346785	1.08360089117	
16.2427194629	1.08281399918	
16.2529315267	1.08202710719	
16.2653484602	1.0812402152	
16.2802587352	1.08045332321	
16.2974674595	1.07966643122	
16.3162108237	1.07887953923	
16.3352449076	1.07809264724	
16.3531082359	1.07730575525	
16.3684807754	1.07651886327	
16.3805130197	1.07573197128	
16.389003994	1.07494507929	
16.3943662105	1.0741581873	
16.3974012703	1.07337129531	
16.3989815456	1.07258440332	
16.3997595315	1.07179751133	
16.4	1.07101061934	
16.3995700389	1.07022372735	
16.3980602681	1.06943683536	
16.3949731413	1.06864994337	
16.3899093636	1.06786305138	
16.3827018375	1.06707615939	
16.373472099	1.0662892674	
16.3626055813	1.06550237541	
16.3506571392	1.06471548342	
16.338210612	1.06392859143	
16.3257279012	1.06314169944	
16.3134307666	1.06235480745	
16.3012552992	1.06156791546	
16.2889000543	1.06078102347	
16.2759570818	1.05999413148	
16.2620822751	1.05920723949	
16.2471430505	1.0584203475	
16.2312881476	1.05763345552	
16.2149152786	1.05684656353	
16.1985538299	1.05605967154	
16.182712347	1.05527277955	
16.1677493993	1.05448588756	
16.1538095689	1.05369899557	
16.1408347081	1.05291210358	
16.1286309916	1.05212521159	
16.1169574539	1.0513383196	
16.1056044262	1.05055142761	
16.0944440283	1.04976453562	
16.0834497108	1.04897764363	
16.0726908595	1.04819075164	
16.0623106574	1.04740385965	
16.0524940196	1.04661696766	
16.0434312192	1.04583007567	
16.0352831322	1.04504318368	
16.0281546064	1.04425629169	
16.0220813107	1.0434693997	
16.0170319356	1.04268250771	
16.0129230402	1.04189561572	
16.0096403793	1.04110872373	
16.0096403793	1.04110872373	


==> fig_beam_density_16.dat <==
x	y	
17.0037035198	1.03558526215	
16.9962964802	1.03558526215	
16.9954513911	1.03630002037	
16.9943416325	1.0370147786	
16.9928216716	1.03772953682	
16.9907211731	1.03844429504	
16.9878714653	1.03915905327	
16.9841375323	1.03987381149	
16.9794462859	1.04058856971	
16.9738016671	1.04130332794	
16.9672810162	1.04201808616	
16.9600140265	1.04273284438	
16.9521524617	1.04344760261	
16.9438421315	1.04416236083	
16.9352062632	1.04487711905	
16.9263422866	1.04559187728	
16.9173259479	1.0463066355	
16.9082124084	1.04702139372	
16.8990264971	1.04773615195	
16.8897426135	1.04845091017	
16.8802641824	1.04916566839	
16.8704171827	1.04988042662	
16.8599686909	1.05059518484	
16.8486709848	1.05130994306	
16.8363199778	1.05202470129	
16.8228098041	1.05273945951	
16.8081663995	1.05345421773	
16.792550498	1.05416897596	
16.7762302817	1.05488373418	
16.7595319866	1.0555984924	
16.7427816029	1.05631325063	
16.7262528625	1.05702800885	
16.7101362224	1.05774276707	
16.6945394127	1.0584575253	
16.6795211216	1.05917228352	
16.6651469151	1.05988704174	
16.6515455377	1.06060179997	
16.6389406697	1.06131655819	
16.6276413811	1.06203131641	
16.6179911884	1.06274607464	
16.6102929007	1.06346083286	
16.6047359054	1.06417559108	
16.6013502128	1.0648903493	
16.6	1.06560510753	
16.6004153515	1.06631986575	
16.602250944	1.06703462397	
16.60515707	1.0677493822	
16.6088496749	1.06846414042	
16.6131680255	1.06917889864	
16.6181089397	1.06989365687	
16.6238264676	1.07060841509	
16.6305893407	1.07132317331	
16.6386982007	1.07203793154	
16.6483791055	1.07275268976	
16.6596827754	1.07346744798	
16.6724226666	1.07418220621	
16.686175052	1.07489696443	
16.7003437671	1.07561172265	
16.7142701809	1.07632648088	
16.7273553988	1.0770412391	
16.739161914	1.07775599732	
16.7494736387	1.07847075555	
16.7583089134	1.07918551377	
16.765893202	1.07990027199	
16.7726036459	1.08061503022	
16.7788982938	1.08132978844	
16.7852422457	1.08204454666	
16.7920427804	1.08275930489	
16.799604303	1.08347406311	
16.8081092739	1.08418882133	
16.8176231197	1.08490357956	
16.8281130252	1.08561833778	
16.8394673688	1.086333096	
16.8515068624	1.08704785423	
16.8639878264	1.08776261245	
16.8766065598	1.08847737067	
16.8890159427	1.0891921289	
16.9008598042	1.08990688712	
16.911820646	1.09062164534	
16.9216678529	1.09133640357	
16.9302910714	1.09205116179	
16.9377079216	1.09276592001	
16.944044056	1.09348067824	
16.9494926781	1.09419543646	
16.9542664487	1.09491019468	
16.9585555453	1.0956249529	
16.9625018295	1.09633971113	
16.9661924832	1.09705446935	
16.9696696895	1.09776922757	
16.9729484064	1.0984839858	
16.9760333932	1.09919874402	
16.9789292971	1.09991350224	
16.9816422163	1.10062826047	
16.9841755038	1.10134301869	
16.9865247966	1.10205777691	
16.9886766552	1.10277253514	
16.9906124765	1.10348729336	
16.9923161116	1.10420205158	
16.9937815584	1.10491680981	
16.9950171337	1.10563156803	
16.9960444258	1.10634632625	
17.0039555742	1.10634632625	
17.0039555742	1.10634632625	
17.0049828663	1.10563156803	
17.0062184416	1.10491680981	
17.0076838884	1.10420205158	
17.0093875235	1.10348729336	
17.0113233448	1.10277253514	
17.0134752034	1.10205777691	
17.0158244962	1.10134301869	
17.0183577837	1.10062826047	
17.0210707029	1.09991350224	
17.0239666068	1.09919874402	
17.0270515936	1.0984839858	
17.0303303105	1.09776922757	
17.0338075168	1.09705446935	
17.0374981705	1.09633971113	
17.0414444547	1.0956249529	
17.0457335513	1.09491019468	
17.0505073219	1.09419543646	
17.055955944	1.09348067824	
17.0622920784	1.09276592001	
17.0697089286	1.09205116179	
17.0783321471	1.09133640357	
17.088179354	1.09062164534	
17.0991401958	1.08990688712	
17.1109840573	1.0891921289	
17.1233934402	1.08847737067	
17.1360121736	1.08776261245	
17.1484931376	1.08704785423	
17.1605326312	1.086333096	
17.1718869748	1.08561833778	
17.1823768803	1.08490357956	
17.1918907261	1.08418882133	
17.200395697	1.08347406311	
17.2079572196	1.08275930489	
17.2147577543	1.08204454666	
17.2211017062	1.08132978844	
17.2273963541	1.08061503022	
17.234106798	1.07990027199	
17.2416910866	1.07918551377	
17.2505263613	1.07847075555	
17.260838086	1.07775599732	
17.2726446012	1.0770412391	
17.2857298191	1.07632648088	
17.2996562329	1.07561172265	
17.313824948	1.07489696443	
17.3275773334	1.07418220621	
17.3403172246	1.07346744798	
17.3516208945	1.07275268976	
17.3613017993	1.07203793154	
17.3694106593	1.07132317331	
17.3761735324	1.07060841509	
17.3818910603	1.06989365687	
17.3868319745	1.06917889864	
17.3911503251	1.06846414042	
17.39484293	1.0677493822	
17.397749056	1.06703462397	
17.3995846485	1.06631986575	
17.4	1.06560510753	
17.3986497872	1.0648903493	
17.3952640946	1.06417559108	
17.3897070993	1.06346083286	
17.3820088116	1.06274607464	
17.3723586189	1.06203131641	
17.3610593303	1.06131655819	
17.3484544623	1.06060179997	
17.3348530849	1.05988704174	
17.3204788784	1.05917228352	
17.3054605873	1.0584575253	
17.2898637776	1.05774276707	
17.2737471375	1.05702800885	
17.2572183971	1.05631325063	
17.2404680134	1.0555984924	
17.2237697183	1.05488373418	
17.207449502	1.05416897596	
17.1918336005	1.05345421773	
17.1771901959	1.05273945951	
17.1636800222	1.05202470129	
17.1513290152	1.05130994306	
17.1400313091	1.05059518484	
17.1295828173	1.04988042662	
17.1197358176	1.04916566839	
17.1102573865	1.04845091017	
17.1009735029	1.04773615195	
17.0917875916	1.04702139372	
17.0826740521	1.0463066355	
17.0736577134	1.04559187728	
17.0647937368	1.04487711905	
17.0561578685	1.04416236083	
17.0478475383	1.04344760261	
17.0399859735	1.04273284438	
17.0327189838	1.04201808616	
17.0261983329	1.04130332794	
17.0205537141	1.04058856971	
17.0158624677	1.03987381149	
17.0121285347	1.03915905327	
17.0092788269	1.03844429504	
17.0071783284	1.03772953682	
17.0056583675	1.0370147786	
17.0045486089	1.03630002037	
17.0037035198	1.03558526215	
17.0037035198	1.03558526215	


==> fig_beam_density_17.dat <==
x	y	
18.0068600954	1.03499801134	
17.9931399046	1.03499801134	
17.9914007161	1.03566916367	
17.9894301166	1.036340316	
17.9871599997	1.03701146833	
17.9844720089	1.03768262066	
17.981200782	1.03835377299	
17.9771517953	1.03902492532	
17.9721330678	1.03969607765	
17.9659946594	1.04036722998	
17.9586643631	1.04103838231	
17.9501652578	1.04170953464	
17.9406042258	1.04238068697	
17.9301312483	1.0430518393	
17.9188837961	1.04372299163	
17.9069411966	1.04439414396	
17.8943123357	1.04506529629	
17.8809640343	1.04573644862	
17.8668741166	1.04640760096	
17.8520769229	1.04707875329	
17.8366722486	1.04774990562	
17.8207918719	1.04842105795	
17.8045467417	1.04909221028	
17.7879924098	1.04976336261	
17.7711391898	1.05043451494	
17.7540037467	1.05110566727	
17.7366709592	1.0517768196	
17.7193280619	1.05244797193	
17.7022511969	1.05311912426	
17.6857544113	1.05379027659	
17.6701327011	1.05446142892	
17.6556305055	1.05513258125	
17.6424464577	1.05580373358	
17.6307589122	1.05647488591	
17.6207434873	1.05714603824	
17.6125638647	1.05781719057	
17.6063437865	1.0584883429	
17.6021505167	1.05915949523	
17.6000171268	1.05983064756	
17.6	1.06050179989	
17.6022302715	1.06117295222	
17.6069050641	1.06184410455	
17.6141928084	1.06251525688	
17.6240822268	1.06318640921	
17.6362498025	1.06385756154	
17.6500235827	1.06452871387	
17.6644783608	1.0651998662	
17.6786351403	1.06587101853	
17.6916922673	1.06654217086	
17.7032076791	1.06721332319	
17.7131776708	1.06788447552	
17.7219980718	1.06855562785	
17.7303297215	1.06922678019	
17.7389122808	1.06989793252	
17.7483778049	1.07056908485	
17.7591100954	1.07124023718	
17.7711798996	1.07191138951	
17.7843633445	1.07258254184	
17.798228092	1.07325369417	
17.8122556727	1.0739248465	
17.8259633615	1.07459599883	
17.8389943273	1.07526715116	
17.8511573578	1.07593830349	
17.8624136731	1.07660945582	
17.8728247629	1.07728060815	
17.8824873273	1.07795176048	
17.89148391	1.07862291281	
17.8998677105	1.07929406514	
17.9076807131	1.07996521747	
17.9149855905	1.0806363698	
17.9218848579	1.08130752213	
17.9285099609	1.08197867446	
17.9349826614	1.08264982679	
17.9413688432	1.08332097912	
17.9476499521	1.08399213145	
17.9537275054	1.08466328378	
17.9594584472	1.08533443611	
17.9647043685	1.08600558844	
17.9693733187	1.08667674077	
17.973439509	1.0873478931	
17.9769382114	1.08801904543	
17.9799436121	1.08869019776	
17.9825419093	1.08936135009	
17.9848101972	1.09003250242	
17.9868061823	1.09070365475	
17.9885679583	1.09137480708	
17.9901194452	1.09204595942	
17.9914766379	1.09271711175	
17.9926517618	1.09338826408	
17.9936550976	1.09405941641	
17.9944959021	1.09473056874	
17.9951838207	1.09540172107	
17.9957309948	1.0960728734	
17.9961539477	1.09674402573	
17.9964742081	1.09741517806	
17.9967174248	1.09808633039	
17.9969115776	1.09875748272	
17.9970849824	1.09942863505	
17.9972641403	1.10009978738	
17.9974709476	1.10077093971	
17.9977191392	1.10144209204	
18.0022808608	1.10144209204	
18.0022808608	1.10144209204	
18.0025290524	1.10077093971	
18.0027358597	1.10009978738	
18.0029150176	1.09942863505	
18.0030884224	1.09875748272	
18.0032825752	1.09808633039	
18.0035257919	1.09741517806	
18.0038460523	1.09674402573	
18.0042690052	1.0960728734	
18.0048161793	1.09540172107	
18.0055040979	1.09473056874	
18.0063449024	1.09405941641	
18.0073482382	1.09338826408	
18.0085233621	1.09271711175	
18.0098805548	1.09204595942	
18.0114320417	1.09137480708	
18.0131938177	1.09070365475	
18.0151898028	1.09003250242	
18.0174580907	1.08936135009	
18.0200563879	1.08869019776	
18.0230617886	1.08801904543	
18.026560491	1.0873478931	
18.0306266813	1.08667674077	
18.0352956315	1.08600558844	
18.0405415528	1.08533443611	
18.0462724946	1.08466328378	
18.0523500479	1.08399213145	
18.0586311568	1.08332097912	
18.0650173386	1.08264982679	
18.0714900391	1.08197867446	
18.0781151421	1.08130752213	
18.0850144095	1.0806363698	
18.0923192869	1.07996521747	
18.1001322895	1.07929406514	
18.10851609	1.07862291281	
18.1175126727	1.07795176048	
18.1271752371	1.07728060815	
18.1375863269	1.07660945582	
18.1488426422	1.07593830349	
18.1610056727	1.07526715116	
18.1740366385	1.07459599883	
18.1877443273	1.0739248465	
18.201771908	1.07325369417	
18.2156366555	1.07258254184	
18.2288201004	1.07191138951	
18.2408899046	1.07124023718	
18.2516221951	1.07056908485	
18.2610877192	1.06989793252	
18.2696702785	1.06922678019	
18.2780019282	1.06855562785	
18.2868223292	1.06788447552	
18.2967923209	1.06721332319	
18.3083077327	1.06654217086	
18.3213648597	1.06587101853	
18.3355216392	1.0651998662	
18.3499764173	1.06452871387	
18.3637501975	1.06385756154	
18.3759177732	1.06318640921	
18.3858071916	1.06251525688	
18.3930949359	1.06184410455	
18.3977697285	1.06117295222	
18.4	1.06050179989	
18.3999828732	1.05983064756	
18.3978494833	1.05915949523	
18.3936562135	1.0584883429	
18.3874361353	1.05781719057	
18.3792565127	1.05714603824	
18.3692410878	1.05647488591	
18.3575535423	1.05580373358	
18.3443694945	1.05513258125	
18.3298672989	1.05446142892	
18.3142455887	1.05379027659	
18.2977488031	1.05311912426	
18.2806719381	1.05244797193	
18.2633290408	1.0517768196	
18.2459962533	1.05110566727	
18.2288608102	1.05043451494	
18.2120075902	1.04976336261	
18.1954532583	1.04909221028	
18.1792081281	1.04842105795	
18.1633277514	1.04774990562	
18.1479230771	1.04707875329	
18.1331258834	1.04640760096	
18.1190359657	1.04573644862	
18.1056876643	1.04506529629	
18.0930588034	1.04439414396	
18.0811162039	1.04372299163	
18.0698687517	1.0430518393	
18.0593957742	1.04238068697	
18.0498347422	1.04170953464	
18.0413356369	1.04103838231	
18.0340053406	1.04036722998	
18.0278669322	1.03969607765	
18.0228482047	1.03902492532	
18.018799218	1.03835377299	
18.0155279911	1.03768262066	
18.0128400003	1.03701146833	
18.0105698834	1.036340316	
18.0085992839	1.03566916367	
18.0068600954	1.03499801134	
18.0068600954	1.03499801134	


==> fig_beam_density_18.dat <==
x	y	
19.0050337201	1.03147148262	
18.9949662799	1.03147148262	
18.9935718999	1.03214499914	
18.991908384	1.03281851566	
18.9898965698	1.03349203218	
18.9874355743	1.0341655487	
18.984417058	1.03483906522	
18.9807450997	1.03551258174	
18.9763550647	1.03618609826	
18.9712235978	1.03685961478	
18.9653640045	1.0375331313	
18.9588067959	1.03820664782	
18.9515721626	1.03888016434	
18.9436460403	1.03955368086	
18.9349707633	1.04022719738	
18.9254542989	1.0409007139	
18.9149925526	1.04157423042	
18.9034940362	1.04224774694	
18.8908998921	1.04292126346	
18.8772019295	1.04359477998	
18.8624668219	1.04426829649	
18.8468666648	1.04494181301	
18.8306968426	1.04561532953	
18.8143480769	1.04628884605	
18.7982104741	1.04696236257	
18.7825276258	1.04763587909	
18.7672664928	1.04830939561	
18.7520870921	1.04898291213	
18.7364612005	1.04965642865	
18.7199134792	1.05032994517	
18.7022855743	1.05100346169	
18.6839000712	1.05167697821	
18.6655430138	1.05235049473	
18.6482676681	1.05302401125	
18.6331023497	1.05369752777	
18.6207814569	1.05437104429	
18.6115977006	1.05504456081	
18.6054110592	1.05571807733	
18.6017811557	1.05639159385	
18.600149296	1.05706511037	
18.6	1.05773862689	
18.6009673359	1.05841214341	
18.6028880315	1.05908565993	
18.6058155847	1.05975917645	
18.6099970153	1.06043269297	
18.6157996726	1.06110620949	
18.6235832458	1.06177972601	
18.6335425278	1.06245324253	
18.6455761496	1.06312675905	
18.6592397156	1.06380027557	
18.6738131269	1.06447379209	
18.6884684987	1.06514730861	
18.7024891894	1.06582082513	
18.7154728134	1.06649434165	
18.7274511003	1.06716785817	
18.7388762609	1.06784137469	
18.7504605034	1.06851489121	
18.7629100713	1.06918840773	
18.7766481347	1.06986192425	
18.7916403252	1.07053544077	
18.8074012924	1.07120895729	
18.8231804923	1.07188247381	
18.8382414381	1.07255599032	
18.8521077378	1.07322950684	
18.8646735782	1.07390302336	
18.8761494215	1.07457653988	
18.8868925935	1.0752500564	
18.8972157544	1.07592357292	
18.9072579936	1.07659708944	
18.9169578802	1.07727060596	
18.926115551	1.07794412248	
18.934497652	1.078617639	
18.9419337534	1.07929115552	
18.948369455	1.07996467204	
18.9538669682	1.08063818856	
18.9585667659	1.08131170508	
18.9626361822	1.0819852216	
18.9662295507	1.08265873812	
18.9694719676	1.08333225464	
18.9724627002	1.08400577116	
18.9752840426	1.08467928768	
18.9780024891	1.0853528042	
18.9806591905	1.08602632072	
18.9832576583	1.08669983724	
18.985760615	1.08737335376	
18.9881025402	1.08804687028	
18.9902142736	1.0887203868	
18.9920482849	1.08939390332	
18.9935927658	1.09006741984	
18.9948691649	1.09074093636	
18.9959166089	1.09141445288	
18.9967725852	1.0920879694	
18.9974596052	1.09276148592	
18.9979831602	1.09343500244	
18.9983402261	1.09410851896	
18.9985329795	1.09478203548	
18.9985808189	1.095455552	
18.9985251393	1.09612906852	
18.9984245264	1.09680258504	
18.9983419175	1.09747610156	
18.9983285633	1.09814961808	
19.0016714367	1.09814961808	
19.0016714367	1.09814961808	
19.0016580825	1.09747610156	
19.0015754736	1.09680258504	
19.0014748607	1.09612906852	
19.0014191811	1.095455552	
19.0014670205	1.09478203548	
19.0016597739	1.09410851896	
19.0020168398	1.09343500244	
19.0025403948	1.09276148592	
19.0032274148	1.0920879694	
19.0040833911	1.09141445288	
19.0051308351	1.09074093636	
19.0064072342	1.09006741984	
19.0079517151	1.08939390332	
19.0097857264	1.0887203868	
19.0118974598	1.08804687028	
19.014239385	1.08737335376	
19.0167423417	1.08669983724	
19.0193408095	1.08602632072	
19.0219975109	1.0853528042	
19.0247159574	1.08467928768	
19.0275372998	1.08400577116	
19.0305280324	1.08333225464	
19.0337704493	1.08265873812	
19.0373638178	1.0819852216	
19.0414332341	1.08131170508	
19.0461330318	1.08063818856	
19.051630545	1.07996467204	
19.0580662466	1.07929115552	
19.065502348	1.078617639	
19.073884449	1.07794412248	
19.0830421198	1.07727060596	
19.0927420064	1.07659708944	
19.1027842456	1.07592357292	
19.1131074065	1.0752500564	
19.1238505785	1.07457653988	
19.1353264218	1.07390302336	
19.1478922622	1.07322950684	
19.1617585619	1.07255599032	
19.1768195077	1.07188247381	
19.1925987076	1.07120895729	
19.2083596748	1.07053544077	
19.2233518653	1.06986192425	
19.2370899287	1.06918840773	
19.2495394966	1.06851489121	
19.2611237391	1.06784137469	
19.2725488997	1.06716785817	
19.2845271866	1.06649434165	
19.2975108106	1.06582082513	
19.3115315013	1.06514730861	
19.3261868731	1.06447379209	
19.3407602844	1.06380027557	
19.3544238504	1.06312675905	
19.3664574722	1.06245324253	
19.3764167542	1.06177972601	
19.3842003274	1.06110620949	
19.3900029847	1.06043269297	
19.3941844153	1.05975917645	
19.3971119685	1.05908565993	
19.3990326641	1.05841214341	
19.4	1.05773862689	
19.399850704	1.05706511037	
19.3982188443	1.05639159385	
19.3945889408	1.05571807733	
19.3884022994	1.05504456081	
19.3792185431	1.05437104429	
19.3668976503	1.05369752777	
19.3517323319	1.05302401125	
19.3344569862	1.05235049473	
19.3160999288	1.05167697821	
19.2977144257	1.05100346169	
19.2800865208	1.05032994517	
19.2635387995	1.04965642865	
19.2479129079	1.04898291213	
19.2327335072	1.04830939561	
19.2174723742	1.04763587909	
19.2017895259	1.04696236257	
19.1856519231	1.04628884605	
19.1693031574	1.04561532953	
19.1531333352	1.04494181301	
19.1375331781	1.04426829649	
19.1227980705	1.04359477998	
19.1091001079	1.04292126346	
19.0965059638	1.04224774694	
19.0850074474	1.04157423042	
19.0745457011	1.0409007139	
19.0650292367	1.04022719738	
19.0563539597	1.03955368086	
19.0484278374	1.03888016434	
19.0411932041	1.03820664782	
19.0346359955	1.0375331313	
19.0287764022	1.03685961478	
19.0236449353	1.03618609826	
19.0192549003	1.03551258174	
19.015582942	1.03483906522	
19.0125644257	1.0341655487	
19.0101034302	1.03349203218	
19.008091616	1.03281851566	
19.0064281001	1.03214499914	
19.0050337201	1.03147148262	
19.0050337201	1.03147148262	


==> fig_beam_density_19.dat <==
x	y	
20.0066353413	1.03129345863	
19.9933646587	1.03129345863	
19.9921968289	1.03185161385	
19.9909176132	1.03240976906	
19.9894170691	1.03296792428	
19.9875457599	1.0335260795	
19.9851387789	1.03408423471	
19.9820465879	1.03464238993	
19.9781654583	1.03520054515	
19.9734601646	1.03575870037	
19.9679725473	1.03631685558	
19.9618114431	1.0368750108	
19.9551226484	1.03743316602	
19.9480425908	1.03799132123	
19.9406459009	1.03854947645	
19.9329029859	1.03910763167	
19.9246652915	1.03966578689	
19.9156897567	1.0402239421	
19.90569988	1.04078209732	
19.8944639914	1.04134025254	
19.8818608323	1.04189840775	
19.8679061642	1.04245656297	
19.8527322499	1.04301471819	
19.8365356816	1.0435728734	
19.8195242506	1.04413102862	
19.8018905734	1.04468918384	
19.7838204374	1.04524733906	
19.7655197779	1.04580549427	
19.7472315018	1.04636364949	
19.7292205916	1.04692180471	
19.7117288776	1.04747995992	
19.694925163	1.04803811514	
19.6788863324	1.04859627036	
19.6636331105	1.04915442558	
19.6492152737	1.04971258079	
19.635810308	1.05027073601	
19.6237837731	1.05082889123	
19.613669203	1.05138704644	
19.6060580968	1.05194520166	
19.6014321231	1.05250335688	
19.6	1.05306151209	
19.6016047324	1.05361966731	
19.6057400016	1.05417782253	
19.6116698384	1.05473597775	
19.618604986	1.05529413296	
19.6258721034	1.05585228818	
19.633024857	1.0564104434	
19.63987934	1.05696859861	
19.6464901516	1.05752675383	
19.6530995443	1.05808490905	
19.6600846144	1.05864306427	
19.6679062577	1.05920121948	
19.677046535	1.0597593747	
19.6879219173	1.06031752992	
19.7007787279	1.06087568513	
19.7156005643	1.06143384035	
19.7320679944	1.06199199557	
19.7495985161	1.06255015078	
19.7674640161	1.063108306	
19.7849495856	1.06366646122	
19.8014992432	1.06422461644	
19.816800297	1.06478277165	
19.8307851263	1.06534092687	
19.8435630636	1.06589908209	
19.8553195473	1.0664572373	
19.8662248143	1.06701539252	
19.8763809006	1.06757354774	
19.8858132948	1.06813170296	
19.8944944302	1.06868985817	
19.9023782708	1.06924801339	
19.9094291491	1.06980616861	
19.9156383996	1.07036432382	
19.9210319158	1.07092247904	
19.9256753583	1.07148063426	
19.9296804164	1.07203878948	
19.9332086421	1.07259694469	
19.9364645123	1.07315509991	
19.9396709261	1.07371325513	
19.943028484	1.07427141034	
19.9466701277	1.07482956556	
19.9506285638	1.07538772078	
19.9548312192	1.07594587599	
19.959127112	1.07650403121	
19.9633370452	1.07706218643	
19.9673091445	1.07762034165	
19.9709599712	1.07817849686	
19.9742876213	1.07873665208	
19.9773544413	1.0792948073	
19.9802485329	1.07985296251	
19.9830404693	1.08041111773	
19.9857519205	1.08096927295	
19.9883465708	1.08152742817	
19.9907440498	1.08208558338	
19.9928490123	1.0826437386	
19.9945833234	1.08320189382	
19.9959103341	1.08376004903	
19.9968448501	1.08431820425	
19.9974480106	1.08487635947	
19.997810771	1.08543451468	
19.9980321058	1.0859926699	
19.9981984199	1.08655082512	
20.0018015801	1.08655082512	
20.0018015801	1.08655082512	
20.0019678942	1.0859926699	
20.002189229	1.08543451468	
20.0025519894	1.08487635947	
20.0031551499	1.08431820425	
20.0040896659	1.08376004903	
20.0054166766	1.08320189382	
20.0071509877	1.0826437386	
20.0092559502	1.08208558338	
20.0116534292	1.08152742817	
20.0142480795	1.08096927295	
20.0169595307	1.08041111773	
20.0197514671	1.07985296251	
20.0226455587	1.0792948073	
20.0257123787	1.07873665208	
20.0290400288	1.07817849686	
20.0326908555	1.07762034165	
20.0366629548	1.07706218643	
20.040872888	1.07650403121	
20.0451687808	1.07594587599	
20.0493714362	1.07538772078	
20.0533298723	1.07482956556	
20.056971516	1.07427141034	
20.0603290739	1.07371325513	
20.0635354877	1.07315509991	
20.0667913579	1.07259694469	
20.0703195836	1.07203878948	
20.0743246417	1.07148063426	
20.0789680842	1.07092247904	
20.0843616004	1.07036432382	
20.0905708509	1.06980616861	
20.0976217292	1.06924801339	
20.1055055698	1.06868985817	
20.1141867052	1.06813170296	
20.1236190994	1.06757354774	
20.1337751857	1.06701539252	
20.1446804527	1.0664572373	
20.1564369364	1.06589908209	
20.1692148737	1.06534092687	
20.183199703	1.06478277165	
20.1985007568	1.06422461644	
20.2150504144	1.06366646122	
20.2325359839	1.063108306	
20.2504014839	1.06255015078	
20.2679320056	1.06199199557	
20.2843994357	1.06143384035	
20.2992212721	1.06087568513	
20.3120780827	1.06031752992	
20.322953465	1.0597593747	
20.3320937423	1.05920121948	
20.3399153856	1.05864306427	
20.3469004557	1.05808490905	
20.3535098484	1.05752675383	
20.36012066	1.05696859861	
20.366975143	1.0564104434	
20.3741278966	1.05585228818	
20.381395014	1.05529413296	
20.3883301616	1.05473597775	
20.3942599984	1.05417782253	
20.3983952676	1.05361966731	
20.4	1.05306151209	
20.3985678769	1.05250335688	
20.3939419032	1.05194520166	
20.386330797	1.05138704644	
20.3762162269	1.05082889123	
20.364189692	1.05027073601	
20.3507847263	1.04971258079	
20.3363668895	1.04915442558	
20.3211136676	1.04859627036	
20.305074837	1.04803811514	
20.2882711224	1.04747995992	
20.2707794084	1.04692180471	
20.2527684982	1.04636364949	
20.2344802221	1.04580549427	
20.2161795626	1.04524733906	
20.1981094266	1.04468918384	
20.1804757494	1.04413102862	
20.1634643184	1.0435728734	
20.1472677501	1.04301471819	
20.1320938358	1.04245656297	
20.1181391677	1.04189840775	
20.1055360086	1.04134025254	
20.09430012	1.04078209732	
20.0843102433	1.0402239421	
20.0753347085	1.03966578689	
20.0670970141	1.03910763167	
20.0593540991	1.03854947645	
20.0519574092	1.03799132123	
20.0448773516	1.03743316602	
20.0381885569	1.0368750108	
20.0320274527	1.03631685558	
20.0265398354	1.03575870037	
20.0218345417	1.03520054515	
20.0179534121	1.03464238993	
20.0148612211	1.03408423471	
20.0124542401	1.0335260795	
20.0105829309	1.03296792428	
20.0090823868	1.03240976906	
20.0078031711	1.03185161385	
20.0066353413	1.03129345863	
20.0066353413	1.03129345863	


==> fig_beam_extrema_00.dat <==
x	y	
1.0	4.20155218448	
1.0	4.2018207898	


==> fig_beam_extrema_01.dat <==
x	y	
2.0	4.11458503887	
2.0	4.11487357244	


==> fig_beam_extrema_02.dat <==
x	y	
3.0	3.28429180338	
3.0	3.28650401902	


==> fig_beam_extrema_03.dat <==
x	y	
4.0	3.26466314534	
4.0	3.26692928172	


==> fig_beam_extrema_04.dat <==
x	y	
5.0	2.58752831106	
5.0	2.59774906033	


==> fig_beam_extrema_05.dat <==
x	y	
6.0	2.57612572162	
6.0	2.58662131993	


==> fig_beam_extrema_06.dat <==
x	y	
7.0	1.99939431048	
7.0	2.03208567838	


==> fig_beam_extrema_07.dat <==
x	y	
8.0	1.98590003099	
8.0	2.01950602188	


==> fig_beam_extrema_08.dat <==
x	y	
9.0	1.58482888995	
9.0	1.6042902127	


==> fig_beam_extrema_09.dat <==
x	y	
10.0	1.50397187757	
10.0	1.53988759969	


==> fig_beam_extrema_10.dat <==
x	y	
11.0	1.47375801365	
11.0	1.53939862144	


==> fig_beam_extrema_11.dat <==
x	y	
12.0	1.46472271988	
12.0	1.51926389079	


==> fig_beam_extrema_12.dat <==
x	y	
13.0	1.12241685371	
13.0	1.16113703618	


==> fig_beam_extrema_13.dat <==
x	y	
14.0	1.06043678387	
14.0	1.15620743204	


==> fig_beam_extrema_14.dat <==
x	y	
15.0	1.04412926367	
15.0	1.12938329474	


==> fig_beam_extrema_15.dat <==
x	y	
16.0	1.04110872373	
16.0	1.1190110307	


==> fig_beam_extrema_16.dat <==
x	y	
17.0	1.03558526215	
17.0	1.10634632625	


==> fig_beam_extrema_17.dat <==
x	y	
18.0	1.03499801134	
18.0	1.10144209204	


==> fig_beam_extrema_18.dat <==
x	y	
19.0	1.03147148262	
19.0	1.09814961808	


==> fig_beam_extrema_19.dat <==
x	y	
20.0	1.03129345863	
20.0	1.08655082512	


==> fig_cumulative_complex_10.dat <==
sigma	m=1	m=2	m=3	m=4	m=5	bound	
0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.0140280561122	0.0	0.0	0.0	0.0	0.0	8.50033956374e-41	
0.0280561122244	0.0	0.0	0.0	0.0	0.0	8.90010725176e-35	
0.0420841683367	0.0	0.0	0.0	0.0	0.0	2.95224397397e-31	
0.0561122244489	0.0	0.0	0.0	0.0	0.0	9.27751525297e-29	
0.0701402805611	0.0	0.0	0.0	0.0	0.0	8.0114229641e-27	
0.0841683366733	0.0	0.0	0.0	0.0	0.0	3.05481924978e-25	
0.0981963927856	0.0	0.0	0.0	0.0	0.0	6.62438693713e-24	
0.112224448898	0.0	0.0	0.0	0.0	0.0	9.50129341433e-23	
0.12625250501	0.0	0.0	0.0	0.0	0.0	9.93585648883e-22	
0.140280561122	0.0	0.0	0.0	0.0	0.0	8.09658058085e-21	
0.154308617234	0.0	0.0	0.0	0.0	0.0	5.39109092465e-20	
0.168336673347	0.0	0.0	0.0	0.0	0.0	3.03769674845e-19	
0.182364729459	0.0	0.0	0.0	0.0	0.0	1.48750624609e-18	
0.196392785571	0.0	0.0	0.0	0.0	0.0	6.4625060413e-18	
0.210420841683	0.0	0.0	0.0	0.0	0.0	2.53215760912e-17	
0.224448897796	0.0	0.0	0.0	0.0	0.0	9.06709002297e-17	
0.238476953908	0.0	0.0	0.0	0.0	0.0	2.99935238525e-16	
0.25250501002	0.0	0.0	0.0	0.0	0.0	9.24823210031e-16	
0.266533066132	0.0	0.0	0.0	0.0	0.0	2.67805621642e-15	
0.280561122244	0.0	0.0	0.0	0.0	0.0	7.32937447323e-15	
0.294589178357	0.0	0.0	0.0	0.0	0.0	1.90613350984e-14	
0.308617234469	0.0	0.0	0.0	0.0	0.0	4.73263944735e-14	
0.322645290581	0.0	0.0	0.0	0.0	0.0	1.12634585667e-13	
0.336673346693	0.0	0.0	0.0	0.0	0.0	2.57862939658e-13	
0.350701402806	0.0	0.0	0.0	0.0	0.0	5.69636898289e-13	
0.364729458918	0.0	0.0	0.0	0.0	0.0	1.21754372826e-12	
0.37875751503	0.0	0.0	0.0	0.0	0.0	2.52405873484e-12	
0.392785571142	0.0	0.0	0.0	0.0	0.0	5.08603535861e-12	
0.406813627255	0.0	0.0	0.0	0.0	0.0	9.98073319386e-12	
0.420841683367	0.0	0.0	0.0	0.0	0.0	1.91074039439e-11	
0.434869739479	0.0	0.0	0.0	0.0	0.0	3.57417795272e-11	
0.448897795591	0.0	0.0	0.0	0.0	0.0	6.54184799096e-11	
0.462925851703	0.0	0.0	0.0	0.0	0.0	1.1730930794e-10	
0.476953907816	0.0	0.0	0.0	0.0	0.0	2.06338552554e-10	
0.490981963928	0.0	0.0	0.0	0.0	0.0	3.56375850398e-10	
0.50501002004	0.0	0.0	0.0	0.0	0.0	6.04980199995e-10	
0.519038076152	0.0	0.0	0.0	0.0	0.0	1.01034409731e-09	
0.533066132265	0.0	0.0	0.0	0.0	0.0	1.66131462303e-09	
0.547094188377	0.0	0.0	0.0	0.0	0.0	2.69166027005e-09	
0.561122244489	0.0	0.0	0.0	0.0	0.0	4.30012136542e-09	
0.575150300601	0.0	0.0	0.0	0.0	0.0	6.77824238501e-09	
0.589178356713	0.0	0.0	0.0	0.0	0.0	1.05485515795e-08	
0.603206412826	0.0	0.0	0.0	0.0	0.0	1.6216343099e-08	
0.617234468938	0.0	0.0	0.0	0.0	0.0	2.46391454023e-08	
0.63126252505	0.0	0.0	0.0	0.0	0.0	3.70189429492e-08	
0.645290581162	0.0	0.0	0.0	0.0	0.0	5.50233706777e-08	
0.659318637275	0.0	0.0	0.0	0.0	0.0	8.09434352571e-08	
0.673346693387	0.0	0.0	0.0	0.0	0.0	1.17896843357e-07	
0.687374749499	0.0	0.0	0.0	0.0	0.0	1.70087740977e-07	
0.701402805611	0.0	0.0	0.0	0.0	0.0	2.43135589915e-07	
0.715430861723	0.0	0.0	0.0	0.0	0.0	3.44488022203e-07	
0.729458917836	0.0	0.0	0.0	0.0	0.0	4.83934807803e-07	
0.743486973948	0.0	0.0	0.0	0.0	0.0	6.74242523784e-07	
0.75751503006	0.0	0.0	0.0	0.0	0.0	9.31932093678e-07	
0.771543086172	0.0	0.0	0.0	0.0	0.0	1.278224033e-06	
0.785571142285	0.0	0.0	0.0	0.0	0.0	1.74017893916e-06	
0.799599198397	0.0	0.0	0.0	0.0	0.0	2.3520634389e-06	
0.813627254509	0.0	0.0	0.0	0.0	0.0	3.15697437995e-06	
0.827655310621	0.0	0.0	0.0	0.0	0.0	4.20875644283e-06	
0.841683366733	0.0	0.0	0.0	0.0	0.0	5.57425045905e-06	
0.855711422846	0.0	0.0	0.0	0.0	0.0	7.3359114531e-06	
0.869739478958	0.0	0.0	0.0	0.0	0.0	9.5948366686e-06	
0.88376753507	0.0	0.0	0.0	0.0	0.0	1.24742444827e-05	
0.897795591182	0.0	0.0	0.0	0.0	0.0	1.61234450434e-05	
0.911823647295	0.0	0.0	0.0	0.0	0.0	2.07223425688e-05	
0.925851703407	0.0	0.0	0.0	0.0	0.0	2.64865074244e-05	
0.939879759519	0.0	0.0	0.0	0.0	0.0	3.36728532338e-05	
0.953907815631	0.0	0.0	0.0	0.0	0.0	4.25859503125e-05	
0.967935871743	0.0	0.0	0.0	0.0	0.0	5.3585001553e-05	
0.981963927856	0.0	0.0	0.0	0.0	0.0	6.70915005022e-05	
0.995991983968	0.0	0.0	0.0	0.0	0.0	8.35975837175e-05	
1.01002004008	0.0	0.0	0.0	0.0	0.0	0.000103675080578	
1.02404809619	0.0	0.0	0.0	0.0	0.0	0.000127985253584	
1.0380761523	0.0	0.0	0.0	0.0	0.0	0.000157289210856	
1.05210420842	0.0	0.0	0.0	0.0	0.0	0.000192458960183	
1.06613226453	0.0	0.0	0.0	0.0	0.0	0.000234489060595	
1.08016032064	0.0	0.0	0.0	0.0	0.0	0.000284508813349	
1.09418837675	0.0	0.0	0.0	0.0	0.0	0.000343794919472	
1.10821643287	0.0	0.0	0.0	0.0	0.0	0.000413784515938	
1.12224448898	0.0	0.0	0.0	0.0	0.0	0.000496088487331	
1.13627254509	0.0	0.0	0.0	0.0	0.0	0.000592504934798	
1.1503006012	0.0	0.0	0.0	0.0	0.0	0.000705032669472	
1.16432865731	0.0	0.0	0.0	0.0	0.0	0.000835884583699	
1.17835671343	0.0	0.0	0.0	0.0	0.0	0.000987500740565	
1.19238476954	0.0	0.0	0.0	0.0	0.0	0.00116256101081	
1.20641282565	0.0	0.0	0.0	0.0	0.0	0.00136399707645	
1.22044088176	0.0	0.0	0.0	0.0	0.0	0.00159500361256	
1.23446893788	0.0	0.0	0.0	0.0	0.0	0.00185904845327	
1.24849699399	0.0	0.0	0.0	0.0	0.0	0.00215988154467	
1.2625250501	0.0	0.0	0.0	0.0	0.0	0.00250154248726	
1.27655310621	0.0	0.0	0.0	0.0	0.0	0.00288836647248	
1.29058116232	0.0	0.0	0.0	0.0	0.0	0.00332498842401	
1.30460921844	0.0	0.0	0.0	0.0	0.0	0.00381634516199	
1.31863727455	0.0	0.0	0.0	0.0	0.0	0.0043676754208	
1.33266533066	0.0	0.0	0.0	0.0	0.0	0.00498451756464	
1.34669338677	0.0	0.0	0.0	0.0	0.0	0.00567270486313	
1.36072144289	0.0	0.0	0.0	0.0	0.0	0.00643835820908	
1.374749499	0.0	0.0	0.0	0.0	0.0	0.00728787618336	
1.38877755511	0.0	0.0	0.0	0.0	0.0	0.00822792239668	
1.40280561122	0.0	0.0	0.0	0.0	0.0	0.00926541006543	
1.41683366733	0.0	0.0	0.0	0.0	0.0	0.0104074838071	
1.43086172345	0.0	0.0	0.0	0.0	0.0	0.0116614986711	
1.44488977956	0.0002	0.0	0.0	0.0	0.0	0.0130349964504	
1.45891783567	0.0002	0.0	0.0	0.0	0.0	0.0145356793539	
1.47294589178	0.0002	0.0	0.0	0.0	0.0	0.0161713811448	
1.4869739479	0.0002	0.0	0.0	0.0	0.0	0.0179500358887	
1.50100200401	0.0003	0.0001	0.0	0.0001	0.0	0.0198796444768	
1.51503006012	0.0003	0.0001	0.0	0.0001	0.0	0.0219682391245	
1.52905811623	0.0003	0.0001	0.0	0.0001	0.0	0.0242238460691	
1.54308617234	0.0004	0.0001	0.0	0.0001	0.0	0.0266544467148	
1.55711422846	0.0006	0.0001	0.0	0.0001	0.0	0.0292679374962	
1.57114228457	0.0007	0.0001	0.0	0.0002	0.0	0.0320720887495	
1.58517034068	0.0008	0.0001	0.0	0.0002	0.0	0.0350745028971	
1.59919839679	0.0009	0.0002	0.0	0.0002	0.0001	0.0382825722634	
1.61322645291	0.0009	0.0002	0.0	0.0002	0.0002	0.0417034368484	
1.62725450902	0.0009	0.0002	0.0	0.0002	0.0002	0.0453439423906	
1.64128256513	0.0011	0.0002	0.0	0.0002	0.0002	0.0492105990539	
1.65531062124	0.0012	0.0002	0.0	0.0002	0.0002	0.0533095410676	
1.66933867735	0.0014	0.0003	0.0001	0.0002	0.0002	0.057646487646	
1.68336673347	0.0016	0.0004	0.0001	0.0002	0.0002	0.0622267055028	
1.69739478958	0.0018	0.0005	0.0002	0.0002	0.0002	0.0670549732622	
1.71142284569	0.0018	0.0005	0.0002	0.0002	0.0002	0.0721355480527	
1.7254509018	0.002	0.0005	0.0003	0.0003	0.0003	0.0774721345516	
1.73947895792	0.0022	0.0005	0.0003	0.0003	0.0004	0.0830678567229	
1.75350701403	0.0023	0.0006	0.0005	0.0006	0.0004	0.0889252324714	
1.76753507014	0.0024	0.0009	0.0005	0.0006	0.0005	0.0950461514046	
1.78156312625	0.0025	0.001	0.0007	0.0006	0.0006	0.10143185587	
1.79559118236	0.0025	0.0012	0.0007	0.0006	0.0007	0.108082925402	
1.80961923848	0.0027	0.0014	0.0008	0.0007	0.0007	0.114999264687	
1.82364729459	0.0031	0.0015	0.0009	0.0008	0.0007	0.122180095119	
1.8376753507	0.0034	0.0015	0.0009	0.0008	0.0008	0.129623949987	
1.85170340681	0.0041	0.0016	0.0011	0.0008	0.0008	0.137328673318	
1.86573146293	0.0044	0.0018	0.0012	0.0008	0.0008	0.145291422338	
1.87975951904	0.0048	0.0019	0.0014	0.0009	0.0008	0.153508673525	
1.89378757515	0.0052	0.002	0.0017	0.001	0.001	0.161976232161	
1.90781563126	0.0056	0.0022	0.0018	0.0013	0.0012	0.170689245294	
1.92184368737	0.0059	0.0026	0.002	0.0015	0.0014	0.179642217965	
1.93587174349	0.0065	0.003	0.0024	0.0016	0.0015	0.18882903257	
1.9498997996	0.0067	0.0036	0.0024	0.0019	0.0016	0.198242971163	
1.96392785571	0.0071	0.0042	0.0026	0.0021	0.0017	0.207876740526	
1.97795591182	0.0076	0.0048	0.0027	0.0025	0.0019	0.217722499784	
1.99198396794	0.0085	0.0053	0.003	0.0028	0.0021	0.227771890355	
2.00601202405	0.009	0.0059	0.0032	0.0028	0.0023	0.238016067993	
2.02004008016	0.0097	0.0066	0.0033	0.0029	0.0025	0.248445736683	
2.03406813627	0.0105	0.0074	0.0034	0.0031	0.0028	0.259051184146	
2.04809619238	0.0115	0.0078	0.0039	0.0034	0.0032	0.269822318685	
2.0621242485	0.0123	0.0081	0.0043	0.0037	0.0033	0.280748707141	
2.07615230461	0.0133	0.0087	0.0049	0.0043	0.0037	0.291819613678	
2.09018036072	0.0147	0.0093	0.0053	0.005	0.0038	0.303024039172	
2.10420841683	0.0163	0.0102	0.0055	0.0059	0.0042	0.314350760934	
2.11823647295	0.0178	0.0112	0.0061	0.0064	0.0047	0.325788372545	
2.13226452906	0.0193	0.0122	0.0063	0.0071	0.0048	0.337325323571	
2.14629258517	0.0209	0.013	0.0069	0.0079	0.0051	0.348949958915	
2.16032064128	0.0225	0.0143	0.0074	0.0089	0.0054	0.360650557634	
2.17434869739	0.0238	0.0152	0.0079	0.0095	0.006	0.372415370988	
2.18837675351	0.0253	0.0162	0.0085	0.0104	0.0068	0.384232659558	
2.20240480962	0.0267	0.0172	0.0092	0.0109	0.007	0.396090729265	
2.21643286573	0.0282	0.0183	0.01	0.012	0.0079	0.407977966116	
2.23046092184	0.0307	0.0192	0.0104	0.0126	0.0088	0.419882869567	
2.24448897796	0.033	0.0207	0.0121	0.0135	0.0094	0.431794084355	
2.25851703407	0.0357	0.0212	0.0137	0.0145	0.0105	0.443700430705	
2.27254509018	0.039	0.0227	0.015	0.0152	0.0112	0.455590932822	
2.28657314629	0.0415	0.0239	0.0161	0.0163	0.012	0.467454845578	
2.3006012024	0.0445	0.0261	0.0176	0.0175	0.0125	0.479281679355	
2.31462925852	0.0476	0.0283	0.0186	0.0186	0.0134	0.491061222973	
2.32865731463	0.0501	0.0302	0.0193	0.0198	0.0142	0.5027835647	
2.34268537074	0.0533	0.0326	0.0208	0.0211	0.016	0.514439111297	
2.35671342685	0.0572	0.0347	0.0225	0.0223	0.0172	0.526018605117	
2.37074148297	0.061	0.0369	0.0239	0.0251	0.0182	0.537513139251	
2.38476953908	0.0651	0.0396	0.0253	0.026	0.0199	0.548914170745	
2.39879759519	0.0701	0.0414	0.0269	0.0272	0.0207	0.560213531919	
2.4128256513	0.0746	0.0438	0.0292	0.028	0.0232	0.571403439824	
2.42685370741	0.0792	0.0465	0.0309	0.0291	0.0245	0.582476503884	
2.44088176353	0.0831	0.0486	0.0331	0.031	0.0262	0.593425731779	
2.45490981964	0.0881	0.0518	0.0361	0.0329	0.0282	0.604244533642	
2.46893787575	0.0933	0.055	0.038	0.0349	0.0298	0.614926724614	
2.48296593186	0.099	0.0589	0.0394	0.0369	0.032	0.625466525862	
2.49699398798	0.1049	0.0628	0.0414	0.0395	0.0344	0.635858564112	
2.51102204409	0.1112	0.0659	0.0437	0.0414	0.0371	0.646097869788	
2.5250501002	0.1164	0.0699	0.0471	0.0434	0.0388	0.656179873854	
2.53907815631	0.1227	0.0742	0.05	0.0458	0.0414	0.666100403414	
2.55310621242	0.1282	0.0771	0.0527	0.0488	0.0443	0.675855676197	
2.56713426854	0.1337	0.0802	0.0557	0.0515	0.048	0.685442293978	
2.58116232465	0.1396	0.0838	0.0584	0.0536	0.0504	0.694857235046	
2.59519038076	0.1471	0.0865	0.0614	0.0558	0.0524	0.704097845805	
2.60921843687	0.1554	0.091	0.0653	0.0584	0.0562	0.713161831576	
2.62324649299	0.1639	0.0957	0.0694	0.0609	0.0588	0.722047246709	
2.6372745491	0.171	0.1009	0.0729	0.0635	0.0611	0.730752484073	
2.65130260521	0.1784	0.1054	0.0772	0.0657	0.0645	0.739276264003	
2.66533066132	0.1841	0.1101	0.0804	0.069	0.0672	0.747617622791	
2.67935871743	0.1933	0.1166	0.0852	0.072	0.0719	0.755775900787	
2.69338677355	0.2012	0.1222	0.0911	0.0761	0.076	0.763750730192	
2.70741482966	0.2104	0.1279	0.0969	0.0805	0.0793	0.771542022591	
2.72144288577	0.2182	0.1343	0.1018	0.0841	0.0827	0.77914995632	
2.73547094188	0.2268	0.1403	0.1057	0.0878	0.0871	0.786574963695	
2.749498998	0.2345	0.1459	0.1097	0.0923	0.0908	0.79381771819	
2.76352705411	0.2458	0.1536	0.1159	0.0957	0.096	0.800879121601	
2.77755511022	0.2547	0.1607	0.1196	0.1	0.0998	0.80776029124	
2.79158316633	0.2631	0.166	0.1257	0.1035	0.1047	0.814462547229	
2.80561122244	0.273	0.1726	0.1313	0.1081	0.1088	0.820987399907	
2.81963927856	0.2807	0.1783	0.1385	0.1136	0.1133	0.827336537416	
2.83366733467	0.2911	0.1848	0.1435	0.1179	0.1172	0.833511813476	
2.84769539078	0.3003	0.193	0.1499	0.1236	0.1224	0.839515235399	
2.86172344689	0.3095	0.2009	0.1559	0.1286	0.1278	0.845348952368	
2.87575150301	0.3214	0.2092	0.163	0.1315	0.1325	0.851015243987	
2.88977955912	0.3316	0.2158	0.1702	0.1365	0.1378	0.856516509157	
2.90380761523	0.3424	0.2238	0.1755	0.1428	0.1414	0.861855255265	
2.91783567134	0.3536	0.2298	0.1804	0.1488	0.1468	0.867034087721	
2.93186372745	0.3633	0.2376	0.1868	0.1547	0.153	0.872055699848	
2.94589178357	0.3741	0.2456	0.1933	0.1606	0.1591	0.876922863144	
2.95991983968	0.3847	0.2548	0.1999	0.1674	0.1646	0.881638417912	
2.97394789579	0.3948	0.2642	0.2055	0.1749	0.1713	0.886205264277	
2.9879759519	0.4054	0.2736	0.2138	0.183	0.1777	0.890626353585	
3.00200400802	0.4169	0.2816	0.2203	0.1905	0.1835	0.894904680193	
3.01603206413	0.4289	0.291	0.2284	0.1967	0.1895	0.899043273642	
3.03006012024	0.4412	0.3001	0.2351	0.2034	0.1957	0.903045191224	
3.04408817635	0.452	0.3099	0.2433	0.2109	0.2025	0.906913510924	
3.05811623246	0.4636	0.3196	0.2513	0.2185	0.2092	0.910651324757	
3.07214428858	0.4751	0.3281	0.2582	0.2239	0.2156	0.914261732463	
3.08617234469	0.4855	0.3377	0.2658	0.2304	0.2232	0.917747835585	
3.1002004008	0.4958	0.3456	0.2751	0.2375	0.2319	0.9211127319	
3.11422845691	0.5079	0.3551	0.2842	0.2449	0.2391	0.924359510214	
3.12825651303	0.5191	0.3649	0.2912	0.2538	0.2465	0.927491245486	
3.14228456914	0.5331	0.3754	0.2987	0.2614	0.2538	0.930510994306	
3.15631262525	0.5426	0.3856	0.3071	0.2696	0.2614	0.933421790688	
3.17034068136	0.5549	0.3942	0.3145	0.2766	0.2675	0.936226642179	
3.18436873747	0.5657	0.4027	0.3224	0.2847	0.2761	0.938928526279	
3.19839679359	0.5762	0.411	0.3308	0.291	0.2837	0.941530387145	
3.2124248497	0.5888	0.4205	0.3396	0.2994	0.291	0.944035132588	
3.22645290581	0.6022	0.4306	0.3496	0.3073	0.2989	0.946445631338	
3.24048096192	0.6131	0.4409	0.3576	0.3163	0.3071	0.948764710563	
3.25450901804	0.6228	0.4519	0.3655	0.326	0.316	0.950995153644	
3.26853707415	0.6302	0.4618	0.3745	0.3365	0.3254	0.953139698186	
3.28256513026	0.6385	0.4709	0.3824	0.3445	0.3337	0.955201034249	
3.29659318637	0.6478	0.4809	0.3921	0.3522	0.341	0.957181802805	
3.31062124248	0.6569	0.4945	0.4003	0.3601	0.3468	0.959084594383	
3.3246492986	0.666	0.506	0.4111	0.3693	0.356	0.960911947922	
3.33867735471	0.6766	0.5142	0.4205	0.3783	0.3637	0.9626663498	
3.35270541082	0.6863	0.5242	0.4308	0.386	0.3713	0.964350233028	
3.36673346693	0.6954	0.5343	0.4383	0.3954	0.3796	0.965965976618	
3.38076152305	0.7041	0.5444	0.4466	0.4043	0.3883	0.967515905094	
3.39478957916	0.7134	0.5534	0.4559	0.4127	0.3961	0.969002288146	
3.40881763527	0.7226	0.5617	0.4656	0.4206	0.4046	0.970427340424	
3.42284569138	0.731	0.5706	0.4749	0.4294	0.4123	0.971793221443	
3.43687374749	0.7393	0.5797	0.483	0.4376	0.4209	0.973102035617	
3.45090180361	0.7476	0.5882	0.4927	0.4461	0.4298	0.97435583239	
3.46492985972	0.7572	0.597	0.5035	0.4547	0.4384	0.97555660647	
3.47895791583	0.7651	0.6059	0.5129	0.4624	0.4468	0.976706298154	
3.49298597194	0.7727	0.6165	0.5231	0.4699	0.4554	0.977806793737	
3.50701402806	0.7809	0.6248	0.5312	0.4782	0.4639	0.978859925995	
3.52104208417	0.7893	0.6345	0.5396	0.486	0.4723	0.979867474744	
3.53507014028	0.7979	0.6426	0.5491	0.4958	0.48	0.98083116746	
3.54909819639	0.8049	0.6521	0.5595	0.5033	0.4892	0.981752679949	
3.56312625251	0.8137	0.6614	0.568	0.5123	0.4981	0.982633637088	
3.57715430862	0.8205	0.67	0.5769	0.521	0.5061	0.983475613591	
3.59118236473	0.8287	0.6808	0.5844	0.5297	0.5135	0.98428013483	
3.60521042084	0.8346	0.6879	0.5913	0.5379	0.5226	0.985048677693	
3.61923847695	0.841	0.6962	0.5992	0.5474	0.529	0.985782671463	
3.63326653307	0.8463	0.704	0.6064	0.5561	0.5366	0.986483498737	
3.64729458918	0.8533	0.7118	0.6144	0.5651	0.5438	0.987152496362	
3.66132264529	0.8596	0.7202	0.6223	0.5734	0.5504	0.987790956393	
3.6753507014	0.867	0.7288	0.6319	0.5827	0.5581	0.988400127067	
3.68937875752	0.8722	0.735	0.6402	0.5898	0.5662	0.988981213787	
3.70340681363	0.877	0.7423	0.6469	0.5986	0.5741	0.989535380125	
3.71743486974	0.8831	0.7498	0.6553	0.604	0.5808	0.99006374882	
3.73146292585	0.8873	0.7572	0.6627	0.611	0.5877	0.990567402788	
3.74549098196	0.8923	0.7654	0.6703	0.6181	0.5962	0.991047386133	
3.75951903808	0.897	0.7725	0.6779	0.6252	0.6046	0.991504705159	
3.77354709419	0.902	0.7795	0.6857	0.633	0.6132	0.991940329371	
3.7875751503	0.9059	0.7872	0.6927	0.6421	0.6216	0.992355192484	
3.80160320641	0.9091	0.7939	0.7006	0.6484	0.6287	0.992750193419	
3.81563126253	0.9142	0.8007	0.7089	0.657	0.6367	0.993126197288	
3.82965931864	0.9181	0.8079	0.7156	0.664	0.6432	0.993484036376	
3.84368737475	0.9225	0.8125	0.7227	0.6714	0.6509	0.993824511114	
3.85771543086	0.9264	0.8179	0.7299	0.6783	0.6599	0.994148391027	
3.87174348697	0.9291	0.8247	0.7369	0.6846	0.6673	0.994456415689	
3.88577154309	0.9326	0.8296	0.745	0.6918	0.6748	0.994749295644	
3.8997995992	0.9359	0.835	0.7523	0.6991	0.6813	0.995027713326	
3.91382765531	0.9388	0.8416	0.7598	0.706	0.6874	0.995292323961	
3.92785571142	0.9414	0.8472	0.7667	0.7127	0.6937	0.995543756445	
3.94188376754	0.9438	0.8529	0.7726	0.7189	0.7001	0.995782614216	
3.95591182365	0.9476	0.8588	0.7794	0.7248	0.7068	0.996009476102	
3.96993987976	0.9493	0.8631	0.7845	0.731	0.713	0.996224897153	
3.98396793587	0.9517	0.8685	0.7897	0.7377	0.7191	0.996429409452	
3.99799599198	0.9542	0.873	0.796	0.7424	0.7239	0.996623522919	
4.0120240481	0.9564	0.8773	0.8011	0.7486	0.7311	0.996807726077	
4.02605210421	0.9592	0.8814	0.806	0.7543	0.7378	0.996982486819	
4.04008016032	0.9617	0.886	0.812	0.7602	0.7425	0.997148253145	
4.05410821643	0.9636	0.8892	0.8155	0.7651	0.7493	0.99730545388	
4.06813627255	0.9649	0.8935	0.8209	0.7708	0.756	0.997454499379	
4.08216432866	0.9675	0.8973	0.8265	0.7771	0.764	0.99759578221	
4.09619238477	0.9696	0.9028	0.8313	0.7834	0.7707	0.997729677817	
4.11022044088	0.9716	0.9065	0.835	0.7888	0.7767	0.997856545166	
4.12424849699	0.9743	0.9113	0.8398	0.7941	0.7822	0.997976727371	
4.13827655311	0.9763	0.9143	0.8452	0.8	0.7884	0.998090552306	
4.15230460922	0.9781	0.9173	0.8509	0.8056	0.7936	0.998198333192	
4.16633266533	0.9795	0.9199	0.8555	0.811	0.7981	0.998300369172	
4.18036072144	0.9813	0.9232	0.8604	0.815	0.8032	0.998396945865	
4.19438877756	0.9835	0.9262	0.865	0.8198	0.8073	0.998488335904	
4.20841683367	0.9848	0.929	0.8691	0.8241	0.8105	0.998574799458	
4.22244488978	0.9861	0.9318	0.8732	0.8288	0.8162	0.998656584731	
4.23647294589	0.9864	0.9351	0.877	0.8334	0.8211	0.998733928455	
4.250501002	0.9873	0.9374	0.8808	0.8385	0.8256	0.998807056358	
4.26452905812	0.9882	0.9395	0.884	0.8433	0.8296	0.998876183616	
4.27855711423	0.9888	0.9419	0.8875	0.8461	0.8339	0.998941515299	
4.29258517034	0.9899	0.9453	0.8914	0.8501	0.8381	0.99900324679	
4.30661322645	0.9905	0.9479	0.8959	0.8551	0.8419	0.999061564195	
4.32064128257	0.991	0.9498	0.8992	0.8593	0.846	0.999116644741	
4.33466933868	0.9916	0.9526	0.9022	0.8635	0.8513	0.999168657153	
4.34869739479	0.9921	0.9543	0.9056	0.8666	0.8555	0.999217762021	
4.3627254509	0.9924	0.9553	0.9094	0.8711	0.8585	0.999264112156	
4.37675350701	0.9928	0.9568	0.9134	0.8746	0.8619	0.999307852927	
4.39078156313	0.9935	0.9587	0.916	0.8775	0.8663	0.999349122592	
4.40480961924	0.9938	0.9607	0.9195	0.8811	0.8706	0.99938805261	
4.41883767535	0.9942	0.9622	0.9216	0.8849	0.8732	0.999424767944	
4.43286573146	0.9945	0.9634	0.9235	0.8876	0.8759	0.999459387355	
4.44689378758	0.9946	0.9653	0.9254	0.8909	0.8798	0.999492023679	
4.46092184369	0.995	0.9669	0.9281	0.8946	0.8827	0.999522784098	
4.4749498998	0.9958	0.9686	0.9313	0.8981	0.8852	0.999551770397	
4.48897795591	0.9961	0.9703	0.9345	0.9015	0.8881	0.999579079214	
4.50300601202	0.9966	0.9718	0.9376	0.9037	0.8917	0.999604802274	
4.51703406814	0.9967	0.9736	0.9404	0.9067	0.8945	0.999629026622	
4.53106212425	0.9968	0.9752	0.9425	0.9097	0.8977	0.999651834839	
4.54509018036	0.9972	0.9768	0.9454	0.912	0.9017	0.999673305251	
4.55911823647	0.9973	0.978	0.9468	0.9149	0.9054	0.999693512134	
4.57314629259	0.9974	0.9796	0.9476	0.9177	0.9091	0.999712525901	
4.5871743487	0.9977	0.9804	0.9495	0.9203	0.9123	0.999730413293	
4.60120240481	0.998	0.9821	0.9522	0.922	0.9155	0.999747237551	
4.61523046092	0.9981	0.9829	0.9537	0.9235	0.9184	0.999763058586	
4.62925851703	0.9982	0.9836	0.9553	0.9271	0.9206	0.999777933141	
4.64328657315	0.9983	0.9843	0.9568	0.9288	0.923	0.999791914947	
4.65731462926	0.9986	0.9851	0.9576	0.931	0.9248	0.999805054869	
4.67134268537	0.9988	0.9859	0.9586	0.9339	0.9272	0.999817401047	
4.68537074148	0.9988	0.9863	0.9601	0.9366	0.9289	0.999828999035	
4.6993987976	0.9988	0.987	0.962	0.9386	0.9306	0.999839891923	
4.71342685371	0.9991	0.9881	0.9634	0.9403	0.9323	0.999850120468	
4.72745490982	0.9991	0.9889	0.9658	0.9426	0.9341	0.999859723207	
4.74148296593	0.9991	0.9895	0.9669	0.9441	0.9364	0.99986873657	
4.75551102204	0.9991	0.99	0.9683	0.9457	0.9383	0.999877194986	
4.76953907816	0.9993	0.9908	0.9691	0.9477	0.9399	0.999885130989	
4.78356713427	0.9995	0.9914	0.9707	0.9501	0.9414	0.99989257531	
4.79759519038	0.9995	0.9916	0.9727	0.952	0.9431	0.999899556976	
4.81162324649	0.9996	0.9919	0.9734	0.9534	0.9451	0.999906103392	
4.82565130261	0.9996	0.9924	0.9742	0.9547	0.9464	0.99991224043	
4.83967935872	0.9999	0.9929	0.9757	0.9572	0.9481	0.999917992509	
4.85370741483	0.9999	0.9932	0.9767	0.9586	0.9493	0.999923382666	
4.86773547094	0.9999	0.9937	0.9777	0.9604	0.9509	0.999928432638	
4.88176352705	0.9999	0.994	0.9783	0.9618	0.9522	0.999933162921	
4.89579158317	0.9999	0.9943	0.979	0.9629	0.9537	0.999937592844	
4.90981963928	0.9999	0.9946	0.9799	0.9646	0.9555	0.999941740627	
4.92384769539	0.9999	0.995	0.9811	0.9655	0.9573	0.999945623443	
4.9378757515	0.9999	0.9951	0.9824	0.9667	0.9593	0.999949257473	
4.95190380762	0.9999	0.9952	0.9831	0.9679	0.9606	0.99995265796	
4.96593186373	0.9999	0.9955	0.9837	0.9691	0.9625	0.999955839261	
4.97995991984	0.9999	0.9961	0.9839	0.9701	0.9638	0.999958814893	
4.99398797595	0.9999	0.9964	0.9844	0.9713	0.9646	0.999961597582	
5.00801603206	0.9999	0.9964	0.9852	0.9723	0.9657	0.999964199307	
5.02204408818	0.9999	0.9967	0.9865	0.9737	0.9669	0.999966631337	
5.03607214429	0.9999	0.997	0.9873	0.9751	0.9682	0.999968904275	
5.0501002004	0.9999	0.9972	0.9876	0.9759	0.9695	0.999971028094	
5.06412825651	0.9999	0.9974	0.9881	0.9772	0.9703	0.99997301217	
5.07815631263	0.9999	0.9977	0.9886	0.9781	0.9711	0.99997486532	
5.09218436874	0.9999	0.9978	0.9892	0.9792	0.9725	0.999976595828	
5.10621242485	0.9999	0.9979	0.9901	0.9801	0.9736	0.999978211481	
5.12024048096	0.9999	0.9979	0.9902	0.981	0.975	0.999979719593	
5.13426853707	0.9999	0.998	0.9905	0.9819	0.9762	0.999981127035	
5.14829659319	0.9999	0.998	0.9912	0.9828	0.9769	0.999982440259	
5.1623246493	0.9999	0.9981	0.9914	0.984	0.9776	0.999983665321	
5.17635270541	0.9999	0.9982	0.9923	0.9844	0.9784	0.999984807906	
5.19038076152	1.0	0.9984	0.9927	0.9847	0.9792	0.99998587335	
5.20440881764	1.0	0.9986	0.9932	0.9853	0.9796	0.999986866658	
5.21843687375	1.0	0.9987	0.9936	0.9858	0.9804	0.999987792525	
5.23246492986	1.0	0.9987	0.9942	0.9869	0.9811	0.999988655354	
5.24649298597	1.0	0.9988	0.9947	0.9874	0.9818	0.999989459272	
5.26052104208	1.0	0.9989	0.995	0.9877	0.9823	0.99999020815	
5.2745490982	1.0	0.9989	0.9952	0.9883	0.983	0.999990905613	
5.28857715431	1.0	0.9989	0.9954	0.9888	0.9836	0.999991555058	
5.30260521042	1.0	0.9992	0.9958	0.989	0.9844	0.999992159669	
5.31663326653	1.0	0.9993	0.9959	0.9893	0.9852	0.999992722425	
5.33066132265	1.0	0.9994	0.9961	0.9899	0.9856	0.999993246117	
5.34468937876	1.0	0.9995	0.9963	0.9905	0.9859	0.999993733359	
5.35871743487	1.0	0.9995	0.9965	0.9908	0.9862	0.999994186593	
5.37274549098	1.0	0.9995	0.9969	0.9909	0.9864	0.999994608109	
5.38677354709	1.0	0.9996	0.997	0.9911	0.9868	0.999995000046	
5.40080160321	1.0	0.9996	0.9971	0.9914	0.9878	0.999995364405	
5.41482965932	1.0	0.9996	0.9972	0.992	0.9881	0.999995703058	
5.42885771543	1.0	0.9996	0.9973	0.9922	0.9886	0.999996017755	
5.44288577154	1.0	0.9996	0.9973	0.9924	0.9888	0.99999631013	
5.45691382766	1.0	0.9996	0.9975	0.993	0.9896	0.999996581712	
5.47094188377	1.0	0.9996	0.9975	0.9933	0.99	0.999996833928	
5.48496993988	1.0	0.9996	0.9978	0.9936	0.9902	0.999997068112	
5.49899799599	1.0	0.9996	0.9979	0.9941	0.9906	0.999997285508	
5.5130260521	1.0	0.9997	0.9979	0.9946	0.9911	0.999997487279	
5.52705410822	1.0	0.9997	0.9979	0.9949	0.9913	0.999997674509	
5.54108216433	1.0	0.9997	0.9981	0.9952	0.9918	0.999997848212	
5.55511022044	1.0	0.9997	0.9981	0.9954	0.9921	0.999998009333	
5.56913827655	1.0	0.9997	0.9982	0.9956	0.9923	0.999998158751	
5.58316633267	1.0	0.9998	0.9983	0.9956	0.9926	0.999998297289	
5.59719438878	1.0	0.9999	0.9985	0.9956	0.9926	0.999998425713	
5.61122244489	1.0	1.0	0.9985	0.9956	0.9928	0.999998544737	
5.625250501	1.0	1.0	0.9985	0.9956	0.9931	0.999998655028	
5.63927855711	1.0	1.0	0.9985	0.9959	0.9934	0.999998757204	
5.65330661323	1.0	1.0	0.9986	0.996	0.9937	0.999998851844	
5.66733466934	1.0	1.0	0.9987	0.9964	0.9938	0.999998939486	
5.68136272545	1.0	1.0	0.9989	0.9965	0.9943	0.99999902063	
5.69539078156	1.0	1.0	0.999	0.9967	0.9946	0.999999095744	
5.70941883768	1.0	1.0	0.9992	0.9967	0.9948	0.999999165261	
5.72344689379	1.0	1.0	0.9992	0.9967	0.995	0.999999229586	
5.7374749499	1.0	1.0	0.9992	0.9967	0.9952	0.999999289093	
5.75150300601	1.0	1.0	0.9993	0.9969	0.9955	0.999999344134	
5.76553106212	1.0	1.0	0.9994	0.9972	0.9958	0.999999395031	
5.77955911824	1.0	1.0	0.9995	0.9973	0.9961	0.999999442089	
5.79358717435	1.0	1.0	0.9996	0.9975	0.9962	0.999999485588	
5.80761523046	1.0	1.0	0.9998	0.9977	0.9964	0.999999525789	
5.82164328657	1.0	1.0	0.9998	0.998	0.9966	0.999999562933	
5.83567134269	1.0	1.0	0.9998	0.998	0.9967	0.999999597248	
5.8496993988	1.0	1.0	0.9998	0.9983	0.9968	0.999999628942	
5.86372745491	1.0	1.0	0.9998	0.9983	0.9971	0.999999658208	
5.87775551102	1.0	1.0	0.9998	0.9984	0.9972	0.999999685229	
5.89178356713	1.0	1.0	0.9998	0.9986	0.9973	0.99999971017	
5.90581162325	1.0	1.0	0.9998	0.9986	0.9975	0.999999733188	
5.91983967936	1.0	1.0	0.9999	0.9986	0.9975	0.999999754426	
5.93386773547	1.0	1.0	0.9999	0.9987	0.9975	0.999999774017	
5.94789579158	1.0	1.0	0.9999	0.9987	0.9976	0.999999792087	
5.9619238477	1.0	1.0	0.9999	0.9988	0.9979	0.99999980875	
5.97595190381	1.0	1.0	0.9999	0.9989	0.998	0.999999824112	
5.98997995992	1.0	1.0	0.9999	0.9989	0.9981	0.999999838271	
6.00400801603	1.0	1.0	0.9999	0.9989	0.9982	0.99999985132	
6.01803607214	1.0	1.0	0.9999	0.9989	0.9983	0.999999863343	
6.03206412826	1.0	1.0	0.9999	0.9989	0.9983	0.999999874419	
6.04609218437	1.0	1.0	0.9999	0.9992	0.9984	0.999999884619	
6.06012024048	1.0	1.0	0.9999	0.9992	0.9984	0.999999894012	
6.07414829659	1.0	1.0	0.9999	0.9993	0.9987	0.99999990266	
6.08817635271	1.0	1.0	0.9999	0.9993	0.9987	0.999999910619	
6.10220440882	1.0	1.0	0.9999	0.9993	0.9988	0.999999917944	
6.11623246493	1.0	1.0	0.9999	0.9993	0.9988	0.999999924683	
6.13026052104	1.0	1.0	0.9999	0.9993	0.9988	0.999999930883	
6.14428857715	1.0	1.0	0.9999	0.9993	0.9988	0.999999936584	
6.15831663327	1.0	1.0	0.9999	0.9993	0.9988	0.999999941827	
6.17234468938	1.0	1.0	0.9999	0.9995	0.9988	0.999999946647	
6.18637274549	1.0	1.0	0.9999	0.9996	0.9989	0.999999951077	
6.2004008016	1.0	1.0	0.9999	0.9997	0.9989	0.999999955148	
6.21442885772	1.0	1.0	0.9999	0.9998	0.9989	0.999999958888	
6.22845691383	1.0	1.0	1.0	0.9998	0.9989	0.999999962324	
6.24248496994	1.0	1.0	1.0	0.9998	0.999	0.99999996548	
6.25651302605	1.0	1.0	1.0	0.9998	0.9992	0.999999968377	
6.27054108216	1.0	1.0	1.0	0.9998	0.9992	0.999999971037	
6.28456913828	1.0	1.0	1.0	0.9998	0.9992	0.999999973479	
6.29859719439	1.0	1.0	1.0	0.9998	0.9992	0.999999975719	
6.3126252505	1.0	1.0	1.0	0.9998	0.9992	0.999999977775	
6.32665330661	1.0	1.0	1.0	0.9998	0.9994	0.99999997966	
6.34068136273	1.0	1.0	1.0	0.9998	0.9994	0.999999981389	
6.35470941884	1.0	1.0	1.0	0.9998	0.9994	0.999999982975	
6.36873747495	1.0	1.0	1.0	0.9998	0.9996	0.999999984428	
6.38276553106	1.0	1.0	1.0	0.9998	0.9996	0.999999985761	
6.39679358717	1.0	1.0	1.0	0.9998	0.9996	0.999999986982	
6.41082164329	1.0	1.0	1.0	0.9998	0.9996	0.9999999881	
6.4248496994	1.0	1.0	1.0	0.9998	0.9996	0.999999989125	
6.43887775551	1.0	1.0	1.0	0.9998	0.9997	0.999999990063	
6.45290581162	1.0	1.0	1.0	0.9998	0.9997	0.999999990922	
6.46693386774	1.0	1.0	1.0	0.9998	0.9997	0.999999991708	
6.48096192385	1.0	1.0	1.0	0.9999	0.9998	0.999999992428	
6.49498997996	1.0	1.0	1.0	0.9999	0.9998	0.999999993087	
6.50901803607	1.0	1.0	1.0	0.9999	0.9998	0.99999999369	
6.52304609218	1.0	1.0	1.0	0.9999	0.9999	0.999999994241	
6.5370741483	1.0	1.0	1.0	0.9999	0.9999	0.999999994745	
6.55110220441	1.0	1.0	1.0	0.9999	0.9999	0.999999995206	
6.56513026052	1.0	1.0	1.0	0.9999	0.9999	0.999999995627	
6.57915831663	1.0	1.0	1.0	0.9999	0.9999	0.999999996012	
6.59318637275	1.0	1.0	1.0	0.9999	0.9999	0.999999996364	
6.60721442886	1.0	1.0	1.0	0.9999	0.9999	0.999999996686	
6.62124248497	1.0	1.0	1.0	0.9999	0.9999	0.999999996979	
6.63527054108	1.0	1.0	1.0	0.9999	0.9999	0.999999997248	
6.64929859719	1.0	1.0	1.0	0.9999	0.9999	0.999999997493	
6.66332665331	1.0	1.0	1.0	0.9999	0.9999	0.999999997716	
6.67735470942	1.0	1.0	1.0	0.9999	1.0	0.99999999792	
6.69138276553	1.0	1.0	1.0	0.9999	1.0	0.999999998106	
6.70541082164	1.0	1.0	1.0	0.9999	1.0	0.999999998276	
6.71943887776	1.0	1.0	1.0	0.9999	1.0	0.999999998431	
6.73346693387	1.0	1.0	1.0	0.9999	1.0	0.999999998572	
6.74749498998	1.0	1.0	1.0	0.9999	1.0	0.999999998701	
6.76152304609	1.0	1.0	1.0	0.9999	1.0	0.999999998819	
6.7755511022	1.0	1.0	1.0	0.9999	1.0	0.999999998926	
6.78957915832	1.0	1.0	1.0	0.9999	1.0	0.999999999023	
6.80360721443	1.0	1.0	1.0	0.9999	1.0	0.999999999112	
6.81763527054	1.0	1.0	1.0	0.9999	1.0	0.999999999193	
6.83166332665	1.0	1.0	1.0	0.9999	1.0	0.999999999267	
6.84569138277	1.0	1.0	1.0	0.9999	1.0	0.999999999334	
6.85971943888	1.0	1.0	1.0	0.9999	1.0	0.999999999395	
6.87374749499	1.0	1.0	1.0	0.9999	1.0	0.99999999945	
6.8877755511	1.0	1.0	1.0	0.9999	1.0	0.999999999501	
6.90180360721	1.0	1.0	1.0	0.9999	1.0	0.999999999547	
6.91583166333	1.0	1.0	1.0	0.9999	1.0	0.999999999589	
6.92985971944	1.0	1.0	1.0	0.9999	1.0	0.999999999627	
6.94388777555	1.0	1.0	1.0	1.0	1.0	0.999999999661	
6.95791583166	1.0	1.0	1.0	1.0	1.0	0.999999999693	
6.97194388778	1.0	1.0	1.0	1.0	1.0	0.999999999721	
6.98597194389	1.0	1.0	1.0	1.0	1.0	0.999999999747	


==> fig_cumulative_real_10.dat <==
sigma	m=1	m=2	m=3	m=4	m=5	bound	
0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.0120240480962	0.0	0.0	0.0	0.0	0.0	1.25650418229e-21	
0.0240480961924	0.0	0.0	0.0	0.0	0.0	1.28600938791e-18	
0.0360721442886	0.0	0.0	0.0	0.0	0.0	7.40952702523e-17	
0.0480961923848	0.0	0.0	0.0	0.0	0.0	1.31421115189e-15	
0.060120240481	0.0	0.0	0.0	0.0	0.0	1.22209832432e-14	
0.0721442885772	0.0	0.0	0.0	0.0	0.0	7.55288897176e-14	
0.0841683366733	0.0	0.0	0.0	0.0	0.0	3.5207011814e-13	
0.0961923847695	0.0	0.0	0.0	0.0	0.0	1.33490558301e-12	
0.108216432866	0.0	0.0	0.0	0.0	0.0	4.3224652373e-12	
0.120240480962	0.0	0.0	0.0	0.0	0.0	1.23570857176e-11	
0.132264529058	0.0	0.0	0.0	0.0	0.0	3.19379151037e-11	
0.144288577154	0.0	0.0	0.0	0.0	0.0	7.59468799997e-11	
0.156312625251	0.0	0.0	0.0	0.0	0.0	1.68384844054e-10	
0.168336673347	0.0	0.0	0.0	0.0	0.0	3.51703097933e-10	
0.180360721443	0.0	0.0	0.0	0.0	0.0	6.97733040576e-10	
0.192384769539	0.0	0.0	0.0	0.0	0.0	1.32346370752e-09	
0.204408817635	0.0	0.0	0.0	0.0	0.0	2.4131912619e-09	
0.216432865731	0.0	0.0	0.0	0.0	0.0	4.24886449304e-09	
0.228456913828	0.0	0.0	0.0	0.0	0.0	7.25077280296e-09	
0.240480961924	0.0	0.0	0.0	0.0	0.0	1.20310643922e-08	
0.25250501002	0.0	0.0	0.0	0.0	0.0	1.9462937967e-08	
0.264529058116	0.0	0.0	0.0	0.0	0.0	3.07687162078e-08	
0.276553106212	0.0	0.0	0.0	0.0	0.0	4.76303777914e-08	
0.288577154309	0.0	0.0	0.0	0.0	0.0	7.23264907651e-08	
0.300601202405	0.0	0.0	0.0	0.0	0.0	1.07899846894e-07	
0.312625250501	0.0	0.0	0.0	0.0	0.0	1.58360437285e-07	
0.324649298597	0.0	0.0	0.0	0.0	0.0	2.289287269e-07	
0.336673346693	0.0	0.0	0.0	0.0	0.0	3.26324472175e-07	
0.34869739479	0.0	0.0	0.0	0.0	0.0	4.59106574451e-07	
0.360721442886	0.0	0.0	0.0	0.0	0.0	6.38069665066e-07	
0.372745490982	0.0	0.0	0.0	0.0	0.0	8.76703268539e-07	
0.384769539078	0.0	0.0	0.0	0.0	0.0	1.19171948172e-06	
0.396793587174	0.0	0.0	0.0	0.0	0.0	1.60365513253e-06	
0.408817635271	0.0	0.0	0.0	0.0	0.0	2.13755433641e-06	
0.420841683367	0.0	0.0	0.0	0.0	0.0	2.8237372463e-06	
0.432865731463	0.0	0.0	0.0	0.0	0.0	3.69866058918e-06	
0.444889779559	0.0	0.0	0.0	0.0	0.0	4.80587529442e-06	
0.456913827655	0.0	0.0	0.0	0.0	0.0	6.19708614459e-06	
0.468937875752	0.0	0.0	0.0	0.0	0.0	7.93331791572e-06	
0.480961923848	0.0	0.0	0.0	0.0	0.0	1.00861919212e-05	
0.492985971944	0.0	0.0	0.0	0.0	0.0	1.2739316231e-05	
0.50501002004	0.0	0.0	0.0	0.0	0.0	1.59897921096e-05	
0.517034068136	0.0	0.0	0.0	0.0	0.0	1.99498384001e-05	
0.529058116232	0.0	0.0	0.0	0.0	0.0	2.47485346887e-05	
0.541082164329	0.0	0.0	0.0	0.0	0.0	3.05336831118e-05	
0.553106212425	0.0	0.0	0.0	0.0	0.0	3.74737876278e-05	
0.565130260521	0.0	0.0	0.0	0.0	0.0	4.57601484718e-05	
0.577154308617	0.0	0.0	0.0	0.0	0.0	5.5609068354e-05	
0.589178356713	0.0	0.0	0.0	0.0	0.0	6.72641657587e-05	
0.60120240481	0.0	0.0	0.0	0.0	0.0	8.09987894624e-05	
0.613226452906	0.0	0.0	0.0	0.0	0.0	9.71185271249e-05	
0.625250501002	0.0	0.0	0.0	0.0	0.0	0.00011596379953	
0.637274549098	0.0	0.0	0.0	0.0	0.0	0.000137912530773	
0.649298597194	0.0	0.0	0.0	0.0	0.0	0.000163382883429	
0.661322645291	0.0	0.0	0.0	0.0	0.0	0.000192836046474	
0.673346693387	0.0	0.0	0.0	0.0	0.0	0.00022677906255	
0.685370741483	0.0	0.0	0.0	0.0	0.0	0.000265767679974	
0.697394789579	0.0	0.0	0.0	0.0	0.0	0.000310409213809	
0.709418837675	0.0	0.0	0.0	0.0	0.0	0.000361365399295	
0.721442885772	0.0	0.0	0.0	0.0	0.0	0.000419355219975	
0.733466933868	0.0	0.0	0.0	0.0	0.0	0.000485157692038	
0.745490981964	0.0	0.0	0.0	0.0	0.0	0.000559614585638	
0.75751503006	0.0	0.0	0.0	0.000100664384941	0.0	0.000643633063362	
0.769539078156	0.0	0.0	0.0	0.000100664384941	0.0	0.0007381882155	
0.781563126253	0.0	0.0	0.0	0.000100664384941	0.0	0.000844325471446	
0.793587174349	0.0	0.0	0.0	0.000100664384941	0.0	0.00096316286633	
0.805611222445	0.0	0.0	0.0	0.000100664384941	0.000101091791347	0.00109589314192	
0.817635270541	0.0	0.0	0.0	0.000100664384941	0.000101091791347	0.00124378566097	
0.829659318637	0.000100010001	0.0	0.0	0.000100664384941	0.000101091791347	0.00140818811427	
0.841683366733	0.000100010001	0.0	0.0	0.000100664384941	0.000101091791347	0.00159052800045	
0.85370741483	0.000200020002	0.0	0.0	0.000100664384941	0.000101091791347	0.00179231385856	
0.865731462926	0.000200020002	0.0	0.0	0.000100664384941	0.000101091791347	0.00201513623479	
0.877755511022	0.000200020002	0.0	0.0	0.000100664384941	0.000101091791347	0.00226066836512	
0.889779559118	0.000200020002	0.0	0.000100431856985	0.000100664384941	0.000101091791347	0.00253066655706	
0.901803607214	0.000200020002	0.000100220485067	0.000100431856985	0.000100664384941	0.000101091791347	0.00282697025441	
0.913827655311	0.000300030003	0.000100220485067	0.00020086371397	0.000100664384941	0.000101091791347	0.00315150177088	
0.925851703407	0.000300030003	0.000100220485067	0.00020086371397	0.000100664384941	0.000101091791347	0.00350626567918	
0.937875751503	0.000300030003	0.000200440970134	0.00020086371397	0.000100664384941	0.000101091791347	0.00389334784437	
0.949899799599	0.000300030003	0.000200440970134	0.00020086371397	0.000100664384941	0.000101091791347	0.00431491409165	
0.961923847695	0.000300030003	0.000200440970134	0.00020086371397	0.000100664384941	0.000202183582693	0.00477320850057	
0.973947895792	0.000300030003	0.000200440970134	0.000301295570955	0.000100664384941	0.000202183582693	0.00527055131959	
0.985971943888	0.000300030003	0.000200440970134	0.000502159284925	0.000100664384941	0.000202183582693	0.00580933649705	
0.997995991984	0.000300030003	0.000200440970134	0.000502159284925	0.000100664384941	0.000202183582693	0.00639202882627	
1.01002004008	0.000300030003	0.000200440970134	0.000502159284925	0.000100664384941	0.000202183582693	0.00702116070502	
1.02204408818	0.000300030003	0.000200440970134	0.00060259114191	0.000100664384941	0.000202183582693	0.0076993285114	
1.03406813627	0.000300030003	0.000200440970134	0.000703022998895	0.000100664384941	0.000202183582693	0.00842918860046	
1.04609218437	0.000300030003	0.000200440970134	0.000703022998895	0.000201328769881	0.000202183582693	0.00921345292813	
1.05811623246	0.000400040004	0.000200440970134	0.000703022998895	0.000301993154822	0.000202183582693	0.0100548843109	
1.07014028056	0.000400040004	0.000200440970134	0.000703022998895	0.000301993154822	0.000202183582693	0.0109562913324	
1.08216432866	0.000400040004	0.000200440970134	0.000703022998895	0.000301993154822	0.000202183582693	0.0119205229089	
1.09418837675	0.000400040004	0.000200440970134	0.000703022998895	0.000301993154822	0.000202183582693	0.0129504625296	
1.10621242485	0.000500050005001	0.000300661455201	0.00080345485588	0.000301993154822	0.000202183582693	0.0140490221882	
1.11823647295	0.000500050005001	0.000300661455201	0.00080345485588	0.000301993154822	0.000202183582693	0.0152191360236	
1.13026052104	0.000500050005001	0.000400881940269	0.00080345485588	0.000301993154822	0.000202183582693	0.0164637536922	
1.14228456914	0.000800080008001	0.000400881940269	0.00080345485588	0.000301993154822	0.000202183582693	0.0177858334916	
1.15430861723	0.000800080008001	0.000400881940269	0.00080345485588	0.000301993154822	0.00030327537404	0.0191883352616	
1.16633266533	0.00100010001	0.000501102425336	0.000903886712865	0.000503321924703	0.000404367165386	0.0206742130867	
1.17835671343	0.00100010001	0.000501102425336	0.000903886712865	0.000503321924703	0.000404367165386	0.0222464078259	
1.19038076152	0.001100110011	0.000601322910403	0.000903886712865	0.000603986309644	0.000404367165386	0.0239078395	
1.20240480962	0.001200120012	0.000601322910403	0.000903886712865	0.000603986309644	0.000404367165386	0.0256613995614	
1.21442885772	0.001200120012	0.000601322910403	0.000903886712865	0.000603986309644	0.000505458956733	0.0275099430799	
1.22645290581	0.001300130013	0.000901984365604	0.000903886712865	0.000603986309644	0.000505458956733	0.0294562808707	
1.23847695391	0.001500150015	0.00100220485067	0.00110475042684	0.000603986309644	0.000707642539426	0.0315031715993	
1.250501002	0.001500150015	0.00100220485067	0.00110475042684	0.000603986309644	0.000707642539426	0.0336533138907	
1.2625250501	0.001600160016	0.00100220485067	0.00110475042684	0.000805315079525	0.000707642539426	0.035909338477	
1.2745490982	0.001600160016	0.00100220485067	0.00110475042684	0.000905979464465	0.000707642539426	0.0382738004121	
1.28657314629	0.001700170017	0.00100220485067	0.00130561414081	0.00100664384941	0.000707642539426	0.0407491713871	
1.29859719439	0.001800180018	0.00110242533574	0.00180777342573	0.00130863700423	0.000707642539426	0.0433378321747	
1.31062124248	0.00200020002	0.00130286630587	0.0020086371397	0.00130863700423	0.000909826122119	0.0460420652339	
1.32264529058	0.002200220022	0.00160352776107	0.0020086371397	0.00140930138917	0.00111200970481	0.0488640475052	
1.33466933868	0.002200220022	0.00170374824614	0.00220950085367	0.00150996577411	0.00141528507885	0.0518058434227	
1.34669338677	0.002400240024	0.00190418921628	0.00220950085367	0.00150996577411	0.00161746866154	0.0548693981732	
1.35871743487	0.002700270027	0.00220485067148	0.00220950085367	0.00150996577411	0.00171856045289	0.0580565312275	
1.37074148297	0.00300030003	0.00230507115654	0.00230993271066	0.00161063015905	0.00181965224424	0.0613689301694	
1.38276553106	0.003400340034	0.00240529164161	0.00261122828161	0.00181195892893	0.00192074403558	0.0648081448465	
1.39478957916	0.003800380038	0.00260573261175	0.00261122828161	0.00201328769881	0.00202183582693	0.0683755818656	
1.40681362725	0.004200420042	0.00270595309681	0.0027116601386	0.00201328769881	0.00232511120097	0.0720724994518	
1.41883767535	0.004300430043	0.00270595309681	0.00291252385257	0.00211395208375	0.00252729478366	0.075900002694	
1.43086172345	0.004400440044	0.00310683503708	0.00321381942352	0.00221461646869	0.00272947836636	0.0798590391895	
1.44288577154	0.004800480048	0.00340749649228	0.00331425128051	0.00241594523857	0.0030327537404	0.0839503951082	
1.45490981964	0.00510051005101	0.00340749649228	0.00341468313749	0.00281860277834	0.00313384553174	0.0881746916856	
1.46693386774	0.00510051005101	0.00360793746242	0.00361554685146	0.00332192470304	0.00323493732309	0.0925323821604	
1.47895791583	0.00550055005501	0.00370815794748	0.00371597870845	0.00342258908798	0.00343712090578	0.0970237491627	
1.49098196393	0.00560056005601	0.00410903988775	0.0040172742794	0.00362391785786	0.00363930448848	0.101648902564	
1.50300601202	0.00590059005901	0.00440970134295	0.0040172742794	0.00392591101268	0.00394257986252	0.106407777792	
1.51503006012	0.00630063006301	0.00481058328322	0.00441900170734	0.00422790416751	0.00414476344521	0.111300134617	
1.52705410822	0.00670067006701	0.00491080376829	0.00482072913528	0.00483189047715	0.00424585523655	0.116325556408	
1.53907815631	0.00730073007301	0.00521146522349	0.00522245656322	0.00523454801691	0.00444803881925	0.12148344986	
1.55110220441	0.00760076007601	0.00551212667869	0.00532288842021	0.00553654117173	0.00465022240194	0.126773045196	
1.56312625251	0.00800080008001	0.00581278813389	0.00572461584815	0.00573786994161	0.00495349777598	0.132193396827	
1.5751503006	0.00850085008501	0.0064141110443	0.00592547956212	0.0059391987115	0.00515568135867	0.137743384477	
1.5871743487	0.00940094009401	0.0067147724995	0.00622677513307	0.00634185625126	0.00535786494137	0.143421714757	
1.59919839679	0.010101010101	0.00691521346963	0.00652807070403	0.00674451379102	0.00606550748079	0.149226923186	
1.61122244489	0.010501050105	0.0073160954099	0.00713066184594	0.0069458425609	0.00626769106349	0.155157376641	
1.62324649299	0.011301130113	0.00771697735017	0.00753238927388	0.0074491644856	0.00677315002022	0.161211276227	
1.63527054108	0.011601160116	0.00851874123071	0.00763282113086	0.00775115764043	0.00677315002022	0.167386660551	
1.64729458918	0.012301230123	0.00881940268591	0.0080345485588	0.00795248641031	0.0071775171856	0.173681409396	
1.65931863727	0.013201320132	0.00962116656645	0.00823541227277	0.00845580833501	0.0073797007683	0.180093247751	
1.67134268537	0.014101410141	0.0101222689918	0.0087375715577	0.00885846587477	0.00778406793368	0.186619750221	
1.68336673347	0.015101510151	0.0108238123873	0.00893843527167	0.00956311656936	0.00828952689042	0.193258345753	
1.69539078156	0.015601560156	0.0115253557827	0.00944059455659	0.010167102879	0.0086938940558	0.200006322695	
1.70741482966	0.016701670167	0.0124273401483	0.00994275384152	0.0107710891886	0.00909826122119	0.206860834145	
1.71943887776	0.017401740174	0.0132291040289	0.0107462086974	0.0114757398832	0.00950262838658	0.213818903581	
1.73146292585	0.019201920192	0.0141310883945	0.0111479361253	0.011878397423	0.00990699555196	0.220877430747	
1.74348697395	0.020102010201	0.0145319703347	0.0117505272672	0.0122810549628	0.0103113627173	0.228033197764	
1.75551102204	0.021202120212	0.0154339547003	0.0124535502661	0.0124823837326	0.0111200970481	0.235282875463	
1.76753507014	0.022402240224	0.0160352776107	0.013357436979	0.0130863700423	0.0115244642135	0.242623029896	
1.77955911824	0.023402340234	0.0170374824614	0.013558300693	0.013489027582	0.0122321067529	0.250050129014	
1.79158316633	0.025202520252	0.0182401282822	0.0143617555489	0.0148983289712	0.0131419328751	0.257560549493	
1.80360721443	0.02600260026	0.0187412307076	0.0149643466908	0.0156029796658	0.0140517589972	0.265150583667	
1.81563126253	0.027402740274	0.0195429945881	0.0153660741187	0.0166096235152	0.015163768702	0.272816446566	
1.82765531062	0.028902890289	0.0210463018641	0.0159686652606	0.0171129454399	0.0160735948241	0.280554283022	
1.83967935872	0.030203020302	0.02234916817	0.0171738475444	0.0181195892893	0.0169834209462	0.288360174827	
1.85170340681	0.031603160316	0.0231509320505	0.0179773024003	0.0193275619086	0.0183987060251	0.296230147922	
1.86372745491	0.032803280328	0.0237522549609	0.0185798935422	0.0200322126032	0.0193085321472	0.30416017959	
1.87575150301	0.034303430343	0.0245540188415	0.0194837802551	0.0212401852225	0.0206227254347	0.312146205638	
1.8877755511	0.037703770377	0.0257566646623	0.0207893943959	0.0218441715321	0.0212292761828	0.320184127542	
1.8997995992	0.039103910391	0.0271597514532	0.0218941448227	0.0224481578418	0.0219369187222	0.328269819544	
1.91182364729	0.040804080408	0.0287632792143	0.0228984633926	0.0231528085363	0.0223412858876	0.336399135673	
1.92384769539	0.042704270427	0.0306674684305	0.0241036456764	0.0240587880008	0.0231500202184	0.344567916675	
1.93587174349	0.044404440444	0.0326718781319	0.0256101235312	0.0257700825448	0.0243631217145	0.352771996845	
1.94789579158	0.046604660466	0.0337743034676	0.026714873958	0.0267767263942	0.0254751314193	0.36100721072	
1.95991983968	0.049104910491	0.0355782721988	0.0278196243849	0.0278840346285	0.0266882329155	0.36926939965	
1.97194388778	0.0505050505051	0.0371817999599	0.0287235110977	0.0290920072478	0.0285078851597	0.377554418205	
1.98396793587	0.0521052105211	0.0381840048106	0.0302299889525	0.0301993154822	0.0296198948645	0.385858140418	
1.99599198397	0.0544054405441	0.0396873120866	0.0314351712363	0.0315079524864	0.0307319045693	0.394176465853	
2.00801603206	0.0567056705671	0.0408899579074	0.0327407853771	0.0323132675659	0.0318439142742	0.402505325479	
2.02004008016	0.0587058705871	0.0421928242133	0.0341468313749	0.0333199114153	0.0335624747271	0.410840687344	
2.03206412826	0.0615061506151	0.0438965724594	0.0354524455157	0.0346285484196	0.0350788515973	0.419178562038	
2.04408817635	0.0643064306431	0.0458007616757	0.0371597870845	0.0357358566539	0.0366963202588	0.427515007945	
2.05611222445	0.0669066906691	0.0476047304069	0.0387666967962	0.037245822428	0.0376061463809	0.435846136254	
2.06813627255	0.0692069206921	0.049208258168	0.040373606508	0.0386551238172	0.0391225232511	0.444168115754	
2.08016032064	0.0730073007301	0.0513128883544	0.0426835392186	0.0397624320515	0.0401334411646	0.452477177383	
2.09218436874	0.0755075507551	0.0531168570856	0.0439891533594	0.0415743909805	0.0412454508694	0.460769618532	
2.10420841683	0.0784078407841	0.0549208258168	0.0453951993572	0.0429836923696	0.043166194905	0.469041807114	
2.11623246493	0.0801080108011	0.0569252355181	0.0476047002109	0.0451983088383	0.0442782046098	0.47729018537	
2.12825651303	0.0833083308331	0.0587292042493	0.0490107462087	0.0476142540769	0.0463000404367	0.48551127344	
2.14028056112	0.0856085608561	0.0613349368611	0.0514211107763	0.0490235554661	0.048726243429	0.493701672671	
2.15230460922	0.0892089208921	0.0633393465624	0.0528271567741	0.0506341856251	0.0516579053781	0.501858068681	
2.16432865731	0.0923092309231	0.065644417719	0.0552375213418	0.0522448157842	0.0538819247877	0.509977234169	
2.17635270541	0.0956095609561	0.068651032271	0.0585517726223	0.0538554459432	0.0559037606146	0.518056031475	
2.18837675351	0.0994099409941	0.0707556624574	0.060158682334	0.0553654117173	0.0571168621108	0.526091414897	
2.2004008016	0.102510251025	0.0735618360393	0.0619664557598	0.0580833501107	0.0590376061464	0.534080432762	
2.2124248497	0.105610561056	0.076167568651	0.0640755247565	0.0602979665794	0.0607561665993	0.542020229253	
2.2244488978	0.109310931093	0.0788735217478	0.0661845937531	0.0624119186632	0.0626769106349	0.549908046005	
2.23647294589	0.113511351135	0.08208057727	0.0686953901778	0.0641232132072	0.0643954710877	0.557741223463	
2.24849699399	0.116311631163	0.0840849869713	0.0710053228884	0.0664384940608	0.0657096643753	0.565517202018	
2.26052104208	0.121612161216	0.0875927039487	0.0731143918851	0.0692570968391	0.0680347755762	0.573233522916	
2.27254509018	0.126112611261	0.0906995389858	0.0750225971678	0.0716730420777	0.0706631621512	0.580887828955	
2.28456913828	0.13101310131	0.0944076969333	0.0770312343075	0.0740889873163	0.0729882733522	0.588477864973	
2.29659318637	0.13501350135	0.0980156343957	0.0794415988752	0.0755989530904	0.0751112009705	0.59600147813	
2.30861723447	0.138313831383	0.100922028463	0.0827558501557	0.077914233944	0.0770319450061	0.603456617997	
2.32064128257	0.143614361436	0.103928643015	0.0866726925781	0.079625528488	0.0801657905378	0.610841336455	
2.33266533066	0.148114811481	0.107737021447	0.0895852164307	0.0823434668814	0.0837040032349	0.618153787412	
2.34468937876	0.152415241524	0.110042092604	0.0929998995681	0.0845580833501	0.0857258390619	0.625392226351	
2.35671342685	0.156615661566	0.113750250551	0.0964145827056	0.0874773505134	0.0878487666801	0.632555009706	
2.36873747495	0.161916191619	0.116355983163	0.0987245154163	0.089792631367	0.0907804286292	0.639640594084	
2.38076152305	0.167116711671	0.120665464021	0.100833584413	0.0926112341454	0.0930044480388	0.646647535339	
2.39278557114	0.171317131713	0.124774503909	0.103545244552	0.0953291725388	0.0959361099879	0.653574487499	
2.40480961924	0.17501750175	0.128883543796	0.107160791403	0.0981477753171	0.0990699555196	0.660420201564	
2.41683366733	0.178417841784	0.132591701744	0.111278497539	0.100966378095	0.101395066721	0.667183524177	
2.42885771543	0.182818281828	0.135598316296	0.114291453249	0.104388967183	0.104225636878	0.673863396176	
2.44088176353	0.187418741874	0.139807576669	0.117003113388	0.107811556271	0.107460574201	0.680458851043	
2.45290581162	0.191619161916	0.143114852676	0.120016069097	0.110730823435	0.110695511524	0.686969013239	
2.46492985972	0.197119711971	0.146823010623	0.122627297379	0.114656734447	0.113526081682	0.693393096462	
2.47695390782	0.202820282028	0.151232711966	0.12624284423	0.117777330381	0.116659927214	0.699730401803	
2.48897795591	0.207820782078	0.1570455001	0.13026011851	0.120394604389	0.11938940558	0.705980315836	
2.50100200401	0.214721472147	0.161555421928	0.134076529075	0.123213207167	0.123028710069	0.712142308631	
2.5130260521	0.220622062206	0.165764682301	0.137591644069	0.126233138716	0.127274565305	0.718215931703	
2.5250501002	0.225722572257	0.169973942674	0.141709350206	0.129454399034	0.130509502628	0.724200815908	
2.5370741483	0.231523152315	0.175987171778	0.144722305915	0.132876988122	0.13515972503	0.730096669289	
2.54909819639	0.237923792379	0.180296652636	0.149141307623	0.136500905979	0.13890012131	0.735903274875	
2.56112224449	0.244324432443	0.185808779314	0.152857286331	0.140930138917	0.142337242216	0.74162048845	
2.57314629259	0.250225022502	0.191320905993	0.157075424325	0.144956714314	0.146178730287	0.747248236283	
2.58517034068	0.256325632563	0.195830827821	0.161092698604	0.149486611637	0.149615851193	0.752786512845	
2.59719438878	0.262126212621	0.20154339547	0.164406949885	0.15300986511	0.153962798221	0.758235378499	
2.60921843687	0.267326732673	0.206454199238	0.168323792307	0.156331789813	0.157602102709	0.763594957179	
2.62124248497	0.272327232723	0.212166766887	0.172642362157	0.16035836521	0.16063485645	0.768865434065	
2.63326653307	0.277527752775	0.217678893566	0.176760068294	0.164284276223	0.16518398706	0.774047053249	
2.64529058116	0.283728372837	0.222589697334	0.181078638144	0.168814173545	0.169126566923	0.779140115413	
2.65731462926	0.289828982898	0.228001603528	0.185296776137	0.173344070868	0.171856045289	0.784144975502	
2.66933867735	0.297329732973	0.232311084386	0.188510595561	0.177370646265	0.176202992317	0.789062040418	
2.68136272545	0.301730173017	0.236921226699	0.193833483981	0.182303201127	0.181358673676	0.793891766722	
2.69338677355	0.306730673067	0.242734014833	0.198051621974	0.18602778337	0.18469470279	0.798634658363	
2.70541082164	0.312131213121	0.247243936661	0.202470623682	0.189752365613	0.188637282653	0.803291264419	
2.71743486974	0.318831883188	0.252455401884	0.206688761675	0.193678276626	0.192782046098	0.807862176875	
2.72945891784	0.323932393239	0.257566646623	0.212112081952	0.199315482182	0.196522442378	0.812348028422	
2.74148296593	0.330533053305	0.263178993786	0.216932811088	0.20374471512	0.200161746866	0.816749490289	
2.75350701403	0.33703370337	0.268691120465	0.223059154364	0.208375276827	0.204811969268	0.821067270114	
2.76553106212	0.343134313431	0.273702144718	0.226574269358	0.213911817999	0.209158916296	0.825302109846	
2.77755511022	0.3500350035	0.277610743636	0.231093702923	0.217938393396	0.213606955115	0.82945478369	
2.78957915832	0.355835583558	0.281920224494	0.234207090489	0.223273605798	0.217852810352	0.833526096092	
2.80160320641	0.363236323632	0.287231910202	0.238525660339	0.227098852426	0.222604124545	0.837516879766	
2.81362725451	0.369436943694	0.293044698336	0.243045093904	0.233340044292	0.22674888799	0.841427993765	
2.82565130261	0.376937693769	0.297554620164	0.247865823039	0.237064626535	0.230994743227	0.845260321601	
2.8376753507	0.383638363836	0.302866305873	0.252385256603	0.242399838937	0.235240598463	0.849014769407	
2.8496993988	0.390339033903	0.308478653037	0.258712463593	0.246023756795	0.240800646987	0.852692264155	
2.86172344689	0.397139713971	0.31389055923	0.264035352014	0.251157640427	0.246158511929	0.85629375191	
2.87374749499	0.404140414041	0.32060533173	0.26815305815	0.256190859674	0.251819652244	0.859820196149	
2.88577154309	0.410941094109	0.326418119864	0.273676810284	0.261224078921	0.256065507481	0.86327257612	
2.89779559118	0.41804180418	0.332230907998	0.279501857989	0.265955305013	0.262232106753	0.866651885255	
2.90981963928	0.425842584258	0.338344357587	0.284222155268	0.272196496879	0.267084512738	0.869959129632	
2.92184368737	0.431243124312	0.34355582281	0.288842020689	0.275921079122	0.27173473514	0.873195326495	
2.93386773547	0.438543854385	0.35047103628	0.293964045395	0.279243003825	0.27628386575	0.876361502813	
2.94589178357	0.444944494449	0.356584485869	0.299688661243	0.285484195692	0.281035179943	0.879458693905	
2.95791583166	0.453345334533	0.361395069152	0.305815004519	0.292027380713	0.285483218763	0.882487942104	
2.96993987976	0.459145914591	0.36570455001	0.312142211509	0.297563921884	0.291447634452	0.885450295477	
2.98196392786	0.466946694669	0.372018440569	0.317766395501	0.302194483592	0.296704407602	0.888346806596	
2.99398797595	0.474647464746	0.378432551614	0.324093602491	0.308133682303	0.301961180752	0.891178531356	
3.00601202405	0.481548154815	0.386149528964	0.329918650196	0.313468894705	0.307925596442	0.893946527848	
3.01803607214	0.488948894889	0.391260773702	0.33544240233	0.318703442722	0.313890012131	0.89665185527	
3.03006012024	0.495449544954	0.397274002806	0.341367881892	0.323736661969	0.319551152446	0.899295572901	
3.04208416834	0.502650265027	0.403387452395	0.347494225168	0.328971209986	0.325010109179	0.901878739111	
3.05410821643	0.508650865087	0.409601122469	0.352515818017	0.334910408697	0.330165790538	0.904402410419	
3.06613226453	0.515751575158	0.416215674484	0.357537410867	0.339943627944	0.335321471896	0.906867640604	
3.07815631263	0.523152315232	0.422629785528	0.364366777142	0.346084155426	0.340679336838	0.909275479853	
3.09018036072	0.529352935294	0.429645219483	0.370593552275	0.351318703443	0.3446219167	0.911626973956	
3.10220440882	0.536753675368	0.434155141311	0.37541428141	0.357861888464	0.349777598059	0.913923163546	
3.11422845691	0.544154415442	0.43966726799	0.381641056543	0.361888463861	0.355337646583	0.916165083378	
3.12625250501	0.549854985499	0.445680497094	0.386160490107	0.368028991343	0.359987868985	0.918353761648	
3.13827655311	0.556655665567	0.451693726198	0.390981219243	0.374270183209	0.365446825718	0.920490219357	
3.1503006012	0.564456445645	0.457506514332	0.397007130662	0.379202738071	0.370198139911	0.922575469713	
3.1623246493	0.570457045705	0.46321908198	0.403233905795	0.383732635394	0.375960372018	0.924610517562	
3.17434869739	0.578057805781	0.468630988174	0.409962840213	0.38916851218	0.382531338455	0.926596358868	
3.18637274549	0.584758475848	0.475947083584	0.414884001205	0.394302395812	0.387687019814	0.928533980224	
3.19839679359	0.590759075908	0.481158548807	0.421311640052	0.400241594524	0.393145976547	0.93042435839	
3.21042084168	0.597559755976	0.486971336941	0.426433664758	0.405878800081	0.399514759402	0.93226845988	
3.22244488978	0.604560456046	0.492784125075	0.430752234609	0.409905375478	0.405479175091	0.934067240566	
3.23446893788	0.611261126113	0.498095810784	0.438083760169	0.415945238575	0.409320663162	0.935821645321	
3.24649298597	0.617261726173	0.503307276007	0.446118308728	0.421079122207	0.414678528104	0.937532607695	
3.25851703407	0.62296229623	0.509019843656	0.453449834287	0.427924300383	0.420744035584	0.939201049608	
3.27054108216	0.630063006301	0.513529765484	0.458270563423	0.434467485404	0.426304084108	0.940827881086	
3.28256513026	0.636863686369	0.518440569252	0.464798634127	0.440809341655	0.431358673676	0.942414000013	
3.29458917836	0.64396439644	0.524654239327	0.469619363262	0.447755184216	0.439344925192	0.943960291912	
3.30661322645	0.650365036504	0.530968129886	0.476247865823	0.453996376082	0.44520824909	0.945467629754	
3.31863727455	0.656665666567	0.538785327721	0.482976800241	0.458727602174	0.449959563283	0.946936873783	
3.33066132265	0.661866186619	0.54509921828	0.488701416089	0.464163478961	0.455620703599	0.948368871374	
3.34268537074	0.666266626663	0.550611344959	0.493723008938	0.469398026978	0.460776384958	0.949764456901	
3.35470941884	0.671567156716	0.557025456003	0.501355830069	0.474833903765	0.465729882734	0.95112445164	
3.36673346693	0.677667766777	0.563740228503	0.507482173345	0.480471109322	0.470885564092	0.952449663674	
3.37875751503	0.68396839684	0.570254560032	0.513909812192	0.486309643648	0.477658714112	0.953740887836	
3.39078156313	0.689368936894	0.57536580477	0.519734859898	0.490537547816	0.482612211888	0.954998905651	
3.40280561122	0.694769476948	0.581078372419	0.52566033946	0.496879404067	0.488374443995	0.956224485313	
3.41482965932	0.699269926993	0.587091601523	0.530481068595	0.503422589088	0.492923574606	0.957418381664	
3.42685370741	0.704070407041	0.593104830627	0.535803957015	0.508254479565	0.498989082087	0.958581336196	
3.43887775551	0.71097109711	0.598616957306	0.541227277292	0.514395007047	0.503234937323	0.959714077063	
3.45090180361	0.715171517152	0.604730406895	0.545746710857	0.519327561909	0.508390618682	0.960817319113	
3.4629258517	0.720672067207	0.610142313089	0.552174349704	0.52486410308	0.513141932875	0.961891763925	
3.4749498998	0.726872687269	0.615053116857	0.558200261123	0.531608616871	0.519611807521	0.962938099863	
3.4869739479	0.73097309731	0.620865904991	0.564025308828	0.538755788202	0.525778406793	0.963957002144	
3.49899799599	0.736373637364	0.627280016035	0.568745606106	0.544594322529	0.531136271735	0.964949132905	
3.51102204409	0.740874087409	0.632892363199	0.572662448529	0.549929534931	0.535685402345	0.965915141296	
3.52304609218	0.746874687469	0.638404489878	0.577985336949	0.556070062412	0.541043267287	0.966855663571	
3.53507014028	0.75197519752	0.644117057527	0.583509089083	0.562009261123	0.546704407602	0.967771323191	
3.54709418838	0.757175717572	0.649629184205	0.588831977503	0.56704248037	0.552163364335	0.968662730934	
3.55911823647	0.762576257626	0.655341751854	0.594154865923	0.572075699617	0.557723412859	0.969530485018	
3.57114228457	0.766276627663	0.659851673682	0.598875163202	0.576706261325	0.564092195714	0.970375171223	
3.58316633267	0.770477047705	0.665564241331	0.605101938335	0.582947453191	0.570460978569	0.971197363024	
3.59519038076	0.775377537754	0.670575265584	0.610826554183	0.588584658748	0.574909017388	0.971997621727	
3.60721442886	0.780678067807	0.675285628382	0.615747715175	0.595127843769	0.581176708451	0.972776496618	
3.61923847695	0.784778477848	0.680497093606	0.622476649593	0.600362391786	0.585624747271	0.973534525104	
3.63126252505	0.789278927893	0.686410102225	0.628201265441	0.604489631568	0.591488071169	0.974272232871	
3.64328657315	0.794079407941	0.691621567448	0.633624585719	0.610126837125	0.596441568945	0.974990134039	
3.65531062124	0.799079907991	0.697033473642	0.639148337853	0.614958727602	0.601293974929	0.97568873132	
3.66733466934	0.803380338034	0.702044497895	0.643667771417	0.620495268774	0.605337646583	0.976368516183	
3.67935871743	0.808080808081	0.707957506514	0.64788590941	0.62653513187	0.60958350182	0.977029969022	
3.69138276553	0.812881288129	0.712166766887	0.653811388973	0.630964364808	0.615042458552	0.977673559322	
3.70340681363	0.817481748175	0.717378232111	0.658732549965	0.635997584055	0.619187221998	0.978299745829	
3.71543086172	0.820582058206	0.721888153939	0.663955006528	0.640728810147	0.623534169025	0.978908976725	
3.72745490982	0.824582458246	0.724894768491	0.669277894948	0.645661365009	0.627780024262	0.979501689799	
3.73947895792	0.829382938294	0.729404690319	0.675102942653	0.650090597946	0.632834613829	0.980078312624	
3.75150300601	0.83298329833	0.733413509721	0.682133172642	0.654922488424	0.637687019814	0.980639262732	
3.76352705411	0.837783778378	0.737622770094	0.685949583208	0.660157036441	0.64264051759	0.981184947788	
3.7755511022	0.842584258426	0.742533573862	0.690770312343	0.664586269378	0.648301657905	0.981715765772	
3.7875751503	0.846384638464	0.747444377631	0.694385859195	0.66972015301	0.652951880307	0.982232105151	
3.7995991984	0.849684968497	0.751954299459	0.699708747615	0.675256694182	0.656995551961	0.982734345055	
3.81162324649	0.852285228523	0.756664662257	0.704931204178	0.679987920274	0.660432672867	0.983222855459	
3.82364729459	0.856185618562	0.760974143115	0.709149342171	0.684215824441	0.665082895269	0.983697997352	
3.83567134269	0.860486048605	0.765884946883	0.713166616451	0.688443728609	0.669025475131	0.984160122918	
3.84769539078	0.863786378638	0.769693325316	0.718087777443	0.693376283471	0.674282248281	0.984609575705	
3.85971943888	0.867786778678	0.773201042293	0.722406347293	0.696396215019	0.679640113223	0.985046690802	
3.87174348697	0.870687068707	0.778312287031	0.727327508286	0.700322126032	0.684593610999	0.985471795008	
3.88376753507	0.873787378738	0.782721988374	0.731545646279	0.705154016509	0.690052567732	0.985885207005	
3.89579158317	0.878087808781	0.786530366807	0.736567239128	0.710791222066	0.695309340882	0.986287237527	
3.90781563126	0.881788178818	0.79053918621	0.740584513408	0.714817797463	0.701071572988	0.986678189526	
3.91983967936	0.885388538854	0.794447785127	0.744400923973	0.719750352325	0.705822887182	0.987058358338	
3.93186372745	0.88798879888	0.79885748647	0.750326403535	0.724380914033	0.709866558835	0.987428031849	
3.94388777555	0.891289128913	0.803868510724	0.75514713267	0.72901147574	0.714112414072	0.987787490657	
3.95591182365	0.89498949895	0.807276007216	0.758662247665	0.733340044292	0.7184593611	0.98813700823	
3.96793587174	0.897589758976	0.811485267589	0.763884704228	0.737467284075	0.722401940962	0.988476851067	
3.97995991984	0.900890089009	0.815293646021	0.76880586522	0.740889873163	0.726344520825	0.988807278853	
3.99198396794	0.903690369037	0.819502906394	0.772722707643	0.745621099255	0.729478366357	0.989128544612	
4.00400801603	0.906390639064	0.823912607737	0.776036958923	0.748439702033	0.733218762636	0.989440894863	
4.01603206413	0.908490849085	0.827620765685	0.779752937632	0.751962955506	0.737868985038	0.989744569764	
4.02805611222	0.91199119912	0.830827821207	0.782966757055	0.755888866519	0.742013748484	0.990039803263	
4.04008016032	0.914791479148	0.833834435759	0.786984031335	0.760720756996	0.745551961181	0.990326823243	
4.05210420842	0.916791679168	0.83644016837	0.790197850758	0.765451983088	0.750101091791	0.990605851662	
4.06412825651	0.919391939194	0.839346562437	0.79280907904	0.769780551641	0.753841488071	0.990877104697	
4.07615230461	0.922092209221	0.841050310684	0.796625489605	0.773203140729	0.756975333603	0.991140792877	
4.08817635271	0.924492449245	0.84395670475	0.799839309029	0.777129051741	0.760109179135	0.991397121225	
4.1002004008	0.926392639264	0.847263980758	0.803555287737	0.780652305214	0.763950667206	0.991646289384	
4.1122244489	0.928792879288	0.851172579675	0.807170834589	0.785484195692	0.768499797816	0.991888491752	
4.12424849699	0.930593059306	0.853878532772	0.810384654012	0.789712099859	0.773655479175	0.992123917609	
4.13627254509	0.933493349335	0.857085588294	0.814000200864	0.793436682102	0.778204609786	0.992352751243	
4.14829659319	0.935893589359	0.860292643816	0.818017475143	0.796557278035	0.783259199353	0.99257517207	
4.16032064128	0.937293729373	0.863900581279	0.821231294567	0.800583853433	0.786898503841	0.992791354761	
4.17234468938	0.939093909391	0.867909400681	0.825349000703	0.80461042883	0.79053780833	0.993001469355	
4.18436873747	0.940894089409	0.870916015234	0.828361956413	0.807529695994	0.793368378488	0.993205681377	
4.19639278557	0.942894289429	0.87322108639	0.830671889123	0.810448963157	0.797007682976	0.993404151951	
4.20841683367	0.944594459446	0.875726598517	0.833986140404	0.81397221663	0.799636069551	0.993597037911	
4.22044088176	0.94599459946	0.878232110643	0.836496936828	0.816891483793	0.8025677315	0.993784491912	
4.23246492986	0.947294729473	0.88113850471	0.840212915537	0.820918059191	0.805802668823	0.993966662532	
4.24448897796	0.949494949495	0.883744237322	0.843225871246	0.823535333199	0.809138697938	0.994143694382	
4.25651302605	0.951395139514	0.887352174785	0.846540122527	0.825649285283	0.813586736757	0.9943157282	
4.26853707415	0.953095309531	0.889356584486	0.849452646379	0.828367223676	0.817832591994	0.994482900959	
4.28056112224	0.954595459546	0.890659450792	0.852365170232	0.832091805919	0.820865345734	0.994645345959	
4.29258517034	0.956295629563	0.893164962918	0.855578989656	0.835313066237	0.8235948241	0.994803192921	
4.30460921844	0.958195819582	0.89557025456	0.858491513508	0.838131669016	0.82581884351	0.994956568086	
4.31663326653	0.959895989599	0.898276207657	0.861203173647	0.841554258103	0.829154872624	0.995105594299	
4.32865731463	0.961496149615	0.900481058328	0.86441699307	0.844775518422	0.831884350991	0.995250391102	
4.34068136273	0.96299629963	0.902786129485	0.866526062067	0.847292128045	0.834613829357	0.995391074819	
4.35270541082	0.964096409641	0.904890759671	0.870041177061	0.849003422589	0.837646583097	0.995527758639	
4.36472945892	0.965296529653	0.907496492283	0.872953700914	0.851721360982	0.841083704003	0.9956605527	
4.37675350701	0.966396639664	0.909400681499	0.87476147434	0.854942621301	0.844520824909	0.995789564171	
4.38877755511	0.967096709671	0.911505311686	0.877372702621	0.857056573384	0.847755762232	0.995914897327	
4.40080160321	0.968096809681	0.913810382842	0.880285226474	0.860479162472	0.850384148807	0.996036653627	
4.4128256513	0.969196919692	0.916015233514	0.883097318469	0.863499094021	0.852405984634	0.996154931789	
4.4248496994	0.970397039704	0.917618761275	0.88540725118	0.866116368029	0.854731095835	0.996269827864	
4.43687374749	0.971597159716	0.919222289036	0.88741588832	0.868028991343	0.857056207036	0.996381435302	
4.44889779559	0.972297229723	0.921527360192	0.889524957316	0.871149587276	0.859381318237	0.996489845029	
4.46092184369	0.973697369737	0.923331328924	0.891634026313	0.873766861284	0.862110796603	0.996595145507	
4.47294589178	0.974797479748	0.925135297655	0.894044390881	0.875981477753	0.86484027497	0.996697422803	
4.48496993988	0.975797579758	0.927340148326	0.895852164307	0.877994765452	0.867771936919	0.996796760653	
4.49699398798	0.976097609761	0.929144117058	0.897961233303	0.880511375075	0.870299231702	0.996893240525	
4.50901803607	0.976797679768	0.931048306274	0.901175052727	0.883128649084	0.872725434695	0.996986941679	
4.52104208417	0.977497749775	0.933253156945	0.902882394295	0.886249245017	0.87535382127	0.997077941225	
4.53306613226	0.978597859786	0.934455802766	0.904589735864	0.888463861486	0.876668014557	0.997166314181	
4.54509018036	0.979597959796	0.935558228102	0.907000100432	0.891081135494	0.878790942175	0.997252133532	
4.55711422846	0.980298029803	0.937963519743	0.90840614643	0.893597745118	0.881116053376	0.997335470282	
4.56913827655	0.98099809981	0.939767488475	0.910314351712	0.895309039662	0.883845531743	0.997416393507	
4.58116232465	0.981698169817	0.941771898176	0.913026011851	0.89752365613	0.887181560857	0.997494970409	
4.59318637275	0.982098209821	0.942874323512	0.915135080848	0.89913428629	0.890012131015	0.997571266364	
4.60521042084	0.982698269827	0.944578071758	0.917846740986	0.900744916449	0.892539425799	0.997645344973	
4.61723446894	0.983198319832	0.946081379034	0.920357537411	0.902758204147	0.894359078043	0.99771726811	
4.62925851703	0.983498349835	0.94738424534	0.921864015266	0.904368834306	0.89638091387	0.997787095964	
4.64128256513	0.984398439844	0.94838645019	0.92337049312	0.906180793235	0.898604933279	0.997854887094	
4.65330661323	0.984798479848	0.950190418922	0.925178266546	0.908496074089	0.900626769106	0.997920698461	
4.66533066132	0.985398539854	0.951693726198	0.926684744401	0.910408697403	0.902446421351	0.997984585482	
4.67735470942	0.985598559856	0.952996592504	0.928191222256	0.912723978256	0.905883542256	0.998046602065	
4.68937875752	0.986098609861	0.954399679294	0.929998995681	0.913428628951	0.907703194501	0.99810680065	
4.70140280561	0.986498649865	0.956303868511	0.931405041679	0.91564324542	0.909826122119	0.998165232251	
4.71342685371	0.987198719872	0.957005411906	0.933011951391	0.917354539964	0.91144359078	0.998221946496	
4.7254509018	0.987798779878	0.958107837242	0.934819724817	0.919468492048	0.912959967651	0.998276991658	
4.7374749499	0.988398839884	0.958508719182	0.936225770815	0.921079122207	0.914779619895	0.998330414698	
4.749498998	0.989298929893	0.959410703548	0.937933112383	0.922589087981	0.916194904974	0.998382261297	
4.76152304609	0.9899989999	0.961114451794	0.94004218138	0.925206361989	0.917812373635	0.998432575891	
4.77354709419	0.990199019902	0.9624173181	0.941749522949	0.927521642843	0.919935301254	0.998481401706	
4.78557114228	0.990599059906	0.963319302465	0.942753841519	0.929434266157	0.921754953498	0.998528780787	
4.79759519038	0.990699069907	0.964020845861	0.94436075123	0.930742903161	0.922866963203	0.998574754036	
4.80961923848	0.99099909991	0.965223491682	0.945164206086	0.932856855245	0.924383340073	0.998619361235	
4.82164328657	0.991199119912	0.967027460413	0.946570252084	0.934568149789	0.925798625152	0.998662641084	
4.83366733467	0.991399139914	0.967829224293	0.948076729939	0.936178779948	0.927315002022	0.998704631224	
4.84569138277	0.991699169917	0.968731208659	0.950085367078	0.937084759412	0.929134654266	0.998745368268	
4.85771543086	0.99199919992	0.970234515935	0.951491413076	0.938594725186	0.930752122928	0.99878488783	
4.86973947896	0.992599259926	0.971437161756	0.953198754645	0.939702033421	0.932571775172	0.998823224548	
4.88176352705	0.992899289929	0.972339146121	0.954203073215	0.941211999195	0.933885968459	0.998860412115	
4.89378757515	0.993099309931	0.973140910002	0.955408255499	0.942117978659	0.93540234533	0.9988964833	
4.90581162325	0.993099309931	0.974644217278	0.956613437782	0.943527280048	0.937424181156	0.998931469977	
4.91783567134	0.993399339934	0.975546201644	0.95801948378	0.944835917053	0.939547108775	0.998965403145	
4.92985971944	0.993799379938	0.976448186009	0.959626393492	0.946144554057	0.940861302062	0.998998312955	
4.94188376754	0.994299429943	0.976949288435	0.961333735061	0.947251862291	0.942782046098	0.999030228729	
4.95390781563	0.994599459946	0.977751052315	0.962538917345	0.94845983491	0.943894055803	0.999061178986	
4.96593186373	0.994899489949	0.97805171377	0.963844531485	0.94926514999	0.945814799838	0.999091191462	
4.97795591182	0.995399539954	0.978452595711	0.964647986341	0.950372458224	0.947331176708	0.999120293131	
4.98997995992	0.995499549955	0.978853477651	0.96535100934	0.951278437689	0.948443186413	0.999148510224	
5.00200400802	0.995799579958	0.979454800561	0.966857487195	0.952385745923	0.950161746866	0.999175868251	
5.01402805611	0.99599959996	0.980256564442	0.967761373908	0.953090396618	0.95117266478	0.999202392021	
5.02605210421	0.996099609961	0.980857887352	0.969569147334	0.954600362392	0.953093408815	0.999228105657	
5.0380761523	0.996399639964	0.981659651233	0.97067389776	0.956412321321	0.953598867772	0.999253032619	
5.0501002004	0.996499649965	0.982361194628	0.971778648187	0.957519629555	0.954609785685	0.999277195718	
5.0621242485	0.996599659966	0.982762076568	0.972180375615	0.958828266559	0.95572179539	0.999300617136	
5.07414829659	0.996799679968	0.983162958509	0.972983830471	0.959734246024	0.957035988678	0.999323318441	
5.08617234469	0.99699969997	0.983764281419	0.973084262328	0.961042883028	0.958249090174	0.999345320604	
5.09819639279	0.997399739974	0.984265383844	0.973887717184	0.961646869338	0.959158916296	0.999366644017	
5.11022044088	0.997399739974	0.984666265785	0.974791603897	0.963156835112	0.959664375253	0.999387308505	
5.12224448898	0.997799779978	0.98516736821	0.975795922467	0.963962150191	0.960473109583	0.999407333342	
5.13426853707	0.997899789979	0.98576869112	0.977402832178	0.965170122811	0.961585119288	0.99942673727	
5.14629258517	0.99799979998	0.986470234516	0.97800542332	0.96637809543	0.962292761828	0.999445538506	
5.15831663327	0.998099809981	0.986871116456	0.978608014462	0.967183410509	0.963505863324	0.999463754762	
5.17034068136	0.998299829983	0.987472439367	0.979813196746	0.968492047514	0.964415689446	0.999481403257	
5.18236472946	0.998299829983	0.988173982762	0.980315356031	0.969096033823	0.965022240194	0.999498500729	
5.19438877756	0.998399839984	0.988574864702	0.980717083459	0.970002013288	0.966033158108	0.999515063447	
5.20641282565	0.998599859986	0.989176187613	0.981520538315	0.970907992752	0.967145167812	0.999531107228	
5.21843687375	0.998699869987	0.989476849068	0.981922265743	0.972015300987	0.967953902143	0.999546647444	
5.23046092184	0.998799879988	0.989877731008	0.982323993171	0.973122609221	0.9684593611	0.999561699037	
5.24248496994	0.998799879988	0.990278612948	0.982926584313	0.973525266761	0.969065911848	0.999576276529	
5.25450901804	0.998799879988	0.990779715374	0.983428743597	0.9739279243	0.96997573797	0.999590394036	
5.26653306613	0.998899889989	0.990879935859	0.983629607311	0.975035232535	0.970784472301	0.999604065275	
5.27855711423	0.999099909991	0.991180597314	0.98433263031	0.975437890074	0.971593206632	0.999617303576	
5.29058116232	0.999099909991	0.991481258769	0.985035653309	0.975639218844	0.972705216336	0.999630121895	
5.30260521042	0.999099909991	0.99208258168	0.985537812594	0.976343869539	0.973412858876	0.99964253282	
5.31462925852	0.999399939994	0.992383243135	0.986240835593	0.977249849003	0.973918317833	0.999654548584	
5.32665330661	0.999499949995	0.992583684105	0.986943858592	0.977451177773	0.974524868581	0.999666181074	
5.33867735471	0.999499949995	0.992984566045	0.98734558602	0.977954499698	0.975434694703	0.999677441838	
5.35070140281	0.999499949995	0.993185007015	0.987847745305	0.978357157238	0.976546704408	0.999688342098	
5.3627254509	0.999599959996	0.993585888956	0.988751632018	0.979363801087	0.976951071573	0.999698892755	
5.374749499	0.999599959996	0.993686109441	0.989253791303	0.980169116167	0.977355438738	0.9997091044	
5.38677354709	0.999599959996	0.994086991381	0.989555086874	0.980974431246	0.978366356652	0.999718987322	
5.39879759519	0.999599959996	0.994187211866	0.989956814301	0.981477753171	0.979680549939	0.999728551515	
5.41082164329	0.999699969997	0.994187211866	0.990559405443	0.981880410711	0.980186008896	0.999737806689	
5.42284569138	0.999699969997	0.994287432351	0.990760269157	0.98228306825	0.980994743227	0.999746762272	
5.43486973948	0.999699969997	0.994688314291	0.990961132871	0.98288705456	0.981298018601	0.999755427424	
5.44689378758	0.999699969997	0.995189416717	0.991362860299	0.982987718945	0.981601293975	0.999763811041	
5.45891783567	0.999699969997	0.995289637202	0.991563724013	0.984195691564	0.982207844723	0.999771921762	
5.47094188377	0.999699969997	0.995490078172	0.99166415587	0.984699013489	0.982915487262	0.999779767976	
5.48296593186	0.999699969997	0.995690519142	0.992367178869	0.985202335414	0.983522038011	0.999787357832	
5.49498997996	0.999799979998	0.995790739627	0.992768906297	0.985604992953	0.984027496967	0.999794699239	
5.50701402806	0.999799979998	0.995991180597	0.992969770011	0.986309643648	0.984431864133	0.999801799881	
5.51903807615	0.999799979998	0.996091401082	0.993070201868	0.986611636803	0.984634047715	0.999808667215	
5.53106212425	0.999799979998	0.996291842053	0.993371497439	0.987114958728	0.985038414881	0.999815308483	
5.54308617234	0.999899989999	0.996291842053	0.993773224867	0.987819609422	0.985543873837	0.999821730713	
5.55511022044	0.999899989999	0.996392062538	0.994275384152	0.988725588887	0.985948241003	0.999827940732	
5.56713426854	0.999899989999	0.996392062538	0.994275384152	0.989027582041	0.986352608168	0.999833945163	
5.57915831663	0.999899989999	0.996692723993	0.994576679723	0.989329575196	0.986756975334	0.999839750437	
5.59118236473	0.999899989999	0.996893164963	0.994877975294	0.989430239581	0.987161342499	0.999845362795	
5.60320641283	0.999899989999	0.997093605933	0.995380134579	0.990134890276	0.987767893247	0.999850788294	
5.61523046092	0.999899989999	0.997193826418	0.995380134579	0.99083954097	0.988172260412	0.999856032814	
5.62725450902	0.999899989999	0.997294046903	0.995882293864	0.991141534125	0.988576627578	0.999861102059	
5.63927855711	0.999899989999	0.997394267388	0.995982725721	0.991544191665	0.988778811161	0.999866001566	
5.65130260521	0.999899989999	0.997694928843	0.996183589435	0.991946849205	0.989385361909	0.999870736707	
5.66332665331	0.999899989999	0.997795149329	0.996284021292	0.992450171129	0.989688637283	0.999875312693	
5.6753507014	0.999899989999	0.997795149329	0.996585316863	0.992852828669	0.990295188031	0.999879734582	
5.6873747495	0.999899989999	0.997995590299	0.996585316863	0.993054157439	0.990598463405	0.999884007279	
5.6993987976	0.999899989999	0.998095810784	0.996685748719	0.993356150594	0.990901738779	0.999888135544	
5.71142284569	0.999899989999	0.998196031269	0.996685748719	0.993456814979	0.991306105944	0.999892123994	
5.72344689379	1.0	0.998296251754	0.997087476147	0.993658143749	0.991912656692	0.999895977106	
5.73547094188	1.0	0.998396472239	0.997288339861	0.994161465673	0.992418115649	0.999899699224	
5.74749498998	1.0	0.998596913209	0.997489203575	0.994463458828	0.992721391023	0.999903294561	
5.75951903808	1.0	0.998797354179	0.997589635432	0.994463458828	0.993024666397	0.9999067672	
5.77154308617	1.0	0.998797354179	0.997690067289	0.994664787598	0.993631217145	0.999910121104	
5.78356713427	1.0	0.998797354179	0.99799136286	0.995268773908	0.993934492519	0.999913360114	
5.79559118236	1.0	0.998797354179	0.99799136286	0.995470102678	0.994541043267	0.999916487955	
5.80761523046	1.0	0.998797354179	0.998091794717	0.995772095832	0.99474322685	0.999919508237	
5.81963927856	1.0	0.998897574664	0.998091794717	0.996174753372	0.99474322685	0.999922424462	
5.83166332665	1.0	0.999098015634	0.998091794717	0.996476746527	0.994844318641	0.999925240023	
5.84368737475	1.0	0.999198236119	0.998192226574	0.996980068452	0.995248685807	0.99992795821	
5.85571142285	1.0	0.999198236119	0.998292658431	0.997181397222	0.995855236555	0.999930582211	
5.86773547094	1.0	0.999198236119	0.998292658431	0.997483390376	0.996663970886	0.999933115118	
5.87975951904	1.0	0.99939867709	0.998292658431	0.997886047916	0.997270521634	0.999935559925	
5.89178356713	1.0	0.99959911806	0.998794817716	0.998188041071	0.997472705216	0.999937919535	
5.90380761523	1.0	0.999699338545	0.999096113287	0.998490034226	0.99777598059	0.99994019676	
5.91583166333	1.0	0.99979955903	0.999196545144	0.998892691766	0.998079255964	0.999942394327	
5.92785571142	1.0	0.99979955903	0.999397408858	0.998993356151	0.998079255964	0.999944514875	
5.93987975952	1.0	0.99979955903	0.999598272572	0.998993356151	0.99848362313	0.999946560964	
5.95190380762	1.0	0.999899779515	1.0	0.99919468492	0.998786898504	0.99994853507	
5.96392785571	1.0	0.999899779515	1.0	0.999496678075	0.999191265669	0.999950439596	
5.97595190381	1.0	0.999899779515	1.0	0.99979867123	0.999595632835	0.999952276866	
5.9879759519	1.0	1.0	1.0	1.0	1.0	0.999954049132	


==> fig_cumulative_real_11.dat <==
sigma	m=1	m=2	m=3	m=4	m=5	bound	
0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.0120240480962	0.0	0.0	0.0	0.0	0.0	1.33890301373e-23	
0.0240480961924	0.0	0.0	0.0	0.0	0.0	2.7404881067e-20	
0.0360721442886	0.0	0.0	0.0	0.0	0.0	2.36817181608e-18	
0.0480961923848	0.0	0.0	0.0	0.0	0.0	5.59955306279e-17	
0.060120240481	0.0	0.0	0.0	0.0	0.0	6.50744070569e-16	
0.0721442885772	0.0	0.0	0.0	0.0	0.0	4.82484482643e-15	
0.0841683366733	0.0	0.0	0.0	0.0	0.0	2.62307216309e-14	
0.0961923847695	0.0	0.0	0.0	0.0	0.0	1.13623120726e-13	
0.108216432866	0.0	0.0	0.0	0.0	0.0	4.1373519217e-13	
0.120240480962	0.0	0.0	0.0	0.0	0.0	1.31360837814e-12	
0.132264529058	0.0	0.0	0.0	0.0	0.0	3.73275647089e-12	
0.144288577154	0.0	0.0	0.0	0.0	0.0	9.67790430051e-12	
0.156312625251	0.0	0.0	0.0	0.0	0.0	2.32314015748e-11	
0.168336673347	0.0	0.0	0.0	0.0	0.0	5.22217500516e-11	
0.180360721443	0.0	0.0	0.0	0.0	0.0	1.10923893631e-10	
0.192384769539	0.0	0.0	0.0	0.0	0.0	2.24260713459e-10	
0.204408817635	0.0	0.0	0.0	0.0	0.0	4.34127954763e-10	
0.216432865731	0.0	0.0	0.0	0.0	0.0	8.08644598273e-10	
0.228456913828	0.0	0.0	0.0	0.0	0.0	1.45534098395e-09	
0.240480961924	0.0	0.0	0.0	0.0	0.0	2.53953870969e-09	
0.25250501002	0.0	0.0	0.0	0.0	0.0	4.30944969421e-09	
0.264529058116	0.0	0.0	0.0	0.0	0.0	7.12982628944e-09	
0.276553106212	0.0	0.0	0.0	0.0	0.0	1.15263286202e-08	
0.288577154309	0.0	0.0	0.0	0.0	0.0	1.82431372255e-08	
0.300601202405	0.0	0.0	0.0	0.0	0.0	2.83167255009e-08	
0.312625250501	0.0	0.0	0.0	0.0	0.0	4.31691134236e-08	
0.324649298597	0.0	0.0	0.0	0.0	0.0	6.47243467157e-08	
0.336673346693	0.0	0.0	0.0	0.0	0.0	9.55523782544e-08	
0.34869739479	0.0	0.0	0.0	0.0	0.0	1.39044964615e-07	
0.360721442886	0.0	0.0	0.0	0.0	0.0	1.99628622861e-07	
0.372745490982	0.0	0.0	0.0	0.0	0.0	2.83020113089e-07	
0.384769539078	0.0	0.0	0.0	0.0	0.0	3.96530312277e-07	
0.396793587174	0.0	0.0	0.0	0.0	0.0	5.49422715678e-07	
0.408817635271	0.0	0.0	0.0	0.0	0.0	7.53333133975e-07	
0.420841683367	0.0	0.0	0.0	0.0	0.0	1.02275743826e-06	
0.432865731463	0.0	0.0	0.0	0.0	0.0	1.37561443092e-06	
0.444889779559	0.0	0.0	0.0	0.0	0.0	1.83389107944e-06	
0.456913827655	0.0	0.0	0.0	0.0	0.0	2.42437743265e-06	
0.468937875752	0.0	0.0	0.0	0.0	0.0	3.17949853639e-06	
0.480961923848	0.0	0.0	0.0	0.0	0.0	4.13825057023e-06	
0.492985971944	0.0	0.0	0.0	0.0	0.0	5.34724823051e-06	
0.50501002004	0.0	0.0	0.0	0.0	0.0	6.86189008244e-06	
0.517034068136	0.0	0.0	0.0	0.0	0.0	8.747648189e-06	
0.529058116232	0.0	0.0	0.0	0.0	0.0	1.10814877934e-05	
0.541082164329	0.0	0.0	0.0	0.0	0.0	1.39534221816e-05	
0.553106212425	0.0	0.0	0.0	0.0	0.0	1.74682070823e-05	
0.565130260521	0.0	0.0	0.0	0.0	0.0	2.17471780702e-05	
0.577154308617	0.0	0.0	0.0	0.0	0.0	2.6930233432e-05	
0.589178356713	0.0	0.0	0.0	0.0	0.0	3.31779638306e-05	
0.60120240481	0.0	0.0	0.0	0.0	0.0	4.0673928873e-05	
0.613226452906	0.0	0.0	0.0	0.0	0.0	4.96270793497e-05	
0.625250501002	0.0	0.0	0.0	0.0	0.0	6.02743224896e-05	
0.637274549098	0.0	0.0	0.0	0.0	0.0	7.28832260585e-05	
0.649298597194	0.0	0.0	0.0	0.0	0.0	8.77548555469e-05	
0.661322645291	0.0	0.0	0.0	0.0	0.0	0.000105226737049	
0.673346693387	0.0	0.0	0.0	0.0	0.0	0.000125675936748	
0.685370741483	0.0	0.0	0.0	0.0	0.0	0.000149522246202	
0.697394789579	0.0	0.0	0.0	0.0	0.0	0.000177231460905	
0.709418837675	0.0	0.0	0.0	0.0	0.0	0.000209318737859	
0.721442885772	0.0	0.0	0.0	0.0	0.0	0.000246352016205	
0.733466933868	0.0	0.0	0.0	0.0	0.0	0.000288955483298	
0.745490981964	0.0	0.0	0.0	0.0	0.0	0.000337813067009	
0.75751503006	0.0	0.0	0.0	0.0	0.0	0.000393671933523	
0.769539078156	0.0	0.0	0.0	0.0	0.0	0.000457345968481	
0.781563126253	0.0	0.0	0.0	0.0	0.0	0.000529719218007	
0.793587174349	0.0	0.0	0.0	0.0	0.0	0.000611749265	
0.805611222445	0.0	0.0	0.0	0.0	0.0	0.000704470515043	
0.817635270541	0.0	0.0	0.0	0.0	0.0	0.000808997365428	
0.829659318637	0.000100020004001	0.0	0.0	0.0	0.0	0.000926527230143	
0.841683366733	0.000100020004001	0.0	0.0	0.0	0.0	0.00105834339316	
0.85370741483	0.000100020004001	0.0	0.0	0.0	0.0	0.00120581766215	
0.865731462926	0.000100020004001	0.0	0.0	0.0	0.0	0.00137041279456	
0.877755511022	0.000200040008002	0.0	0.0	0.0	0.0	0.00155368466838	
0.889779559118	0.000200040008002	0.0	0.0	0.0	0.0	0.00175728417003	
0.901803607214	0.000200040008002	0.0	0.0	0.0	0.0	0.00198295877279	
0.913827655311	0.000200040008002	0.0	0.0	0.0	0.0	0.00223255377952	
0.925851703407	0.000200040008002	0.0	0.0	0.0	0.0	0.00250801320521	
0.937875751503	0.000200040008002	0.0	0.0	0.0	0.0	0.00281138027548	
0.949899799599	0.000200040008002	0.0	0.0	0.0	0.0	0.00314479751931	
0.961923847695	0.000200040008002	0.0	0.0	0.0	0.0	0.00351050643554	
0.973947895792	0.000200040008002	0.0	0.0	0.0	0.0	0.00391084671501	
0.985971943888	0.000200040008002	0.0	0.0	0.0	0.0	0.00434825500219	
0.997995991984	0.000200040008002	0.0	0.0	0.0	0.0	0.00482526318236	
1.01002004008	0.000200040008002	0.0	0.0	0.0	0.0	0.00534449618328	
1.02204408818	0.000200040008002	0.0	0.0	0.0	0.0	0.00590866928233	
1.03406813627	0.000200040008002	0.0	0.0	0.0	0.0	0.0065205849136	
1.04609218437	0.000200040008002	0.0	0.000100755667506	0.0	0.0	0.00718312897157	
1.05811623246	0.000200040008002	0.0	0.000100755667506	0.0	0.000101729399797	0.00789926661142	
1.07014028056	0.000200040008002	0.0	0.000100755667506	0.0	0.000203458799593	0.00867203754899	
1.08216432866	0.000200040008002	0.0	0.000100755667506	0.0	0.000203458799593	0.00950455086613	
1.09418837675	0.000200040008002	0.0	0.000100755667506	0.0	0.000203458799593	0.0103999793308	
1.10621242485	0.000200040008002	0.0	0.000100755667506	0.0	0.000203458799593	0.0113615532439	
1.11823647295	0.000200040008002	0.0	0.000100755667506	0.0	0.000203458799593	0.0123925538277	
1.13026052104	0.000200040008002	0.0	0.000100755667506	0.0	0.00030518819939	0.0134963061751	
1.14228456914	0.000200040008002	0.0	0.000100755667506	0.0	0.00030518819939	0.0146761717786	
1.15430861723	0.000300060012002	0.0	0.000100755667506	0.0	0.00030518819939	0.015935540666	
1.16633266533	0.000300060012002	0.0	0.000100755667506	0.0	0.00030518819939	0.0172778231655	
1.17835671343	0.000300060012002	0.0	0.000201511335013	0.0	0.00030518819939	0.0187064413336	
1.19038076152	0.000300060012002	0.0	0.000201511335013	0.0	0.00030518819939	0.0202248200727	
1.20240480962	0.000300060012002	0.0	0.000302267002519	0.0	0.00030518819939	0.0218363779758	
1.21442885772	0.000300060012002	0.0	0.000302267002519	0.0	0.00030518819939	0.0235445179318	
1.22645290581	0.000300060012002	0.0	0.000302267002519	0.000101214574899	0.00030518819939	0.0253526175298	
1.23847695391	0.000400080016003	0.0	0.000503778337531	0.000101214574899	0.00030518819939	0.0272640193001	
1.250501002	0.000500100020004	0.0	0.000503778337531	0.000303643724696	0.000406917599186	0.0292820208344	
1.2625250501	0.000700140028006	0.0	0.000604534005038	0.000303643724696	0.000406917599186	0.0314098648238	
1.2745490982	0.000700140028006	0.0	0.000604534005038	0.000303643724696	0.000406917599186	0.0336507290597	
1.28657314629	0.000800160032006	0.000100260677762	0.000705289672544	0.000303643724696	0.000406917599186	0.0360077164378	
1.29859719439	0.000800160032006	0.000300782033287	0.000705289672544	0.000303643724696	0.000406917599186	0.0384838450101	
1.31062124248	0.000800160032006	0.000300782033287	0.000705289672544	0.000303643724696	0.000508646998983	0.041082038127	
1.32264529058	0.000800160032006	0.000601564066573	0.000705289672544	0.000404858299595	0.000610376398779	0.0438051147133	
1.33466933868	0.000900180036007	0.000601564066573	0.00080604534005	0.000506072874494	0.000610376398779	0.0466557797195	
1.34669338677	0.000900180036007	0.000601564066573	0.00080604534005	0.000607287449393	0.000610376398779	0.0496366147914	
1.35871743487	0.000900180036007	0.000701824744335	0.00080604534005	0.000607287449393	0.000712105798576	0.0527500691976	
1.37074148297	0.000900180036007	0.000701824744335	0.00110831234257	0.00080971659919	0.000712105798576	0.0559984510555	
1.38276553106	0.00110022004401	0.000802085422097	0.00110831234257	0.00080971659919	0.000712105798576	0.0593839188931	
1.39478957916	0.00110022004401	0.00090234609986	0.00120906801008	0.00080971659919	0.000712105798576	0.0629084735844	
1.40681362725	0.00130026005201	0.00100260677762	0.00120906801008	0.000910931174089	0.000813835198372	0.066573950691	
1.41883767535	0.00130026005201	0.00100260677762	0.00120906801008	0.000910931174089	0.000915564598169	0.0703820132455	
1.43086172345	0.00130026005201	0.00100260677762	0.00120906801008	0.000910931174089	0.000915564598169	0.0743341450044	
1.44288577154	0.00140028005601	0.00100260677762	0.00120906801008	0.000910931174089	0.000915564598169	0.0784316442	
1.45490981964	0.00160032006401	0.00120312813315	0.00120906801008	0.000910931174089	0.00111902339776	0.0826756178178	
1.46693386774	0.00160032006401	0.00120312813315	0.00120906801008	0.00101214574899	0.00111902339776	0.0870669764199	
1.47895791583	0.00180036007201	0.00140364948867	0.00120906801008	0.00101214574899	0.00122075279756	0.091606429538	
1.49098196393	0.00200040008002	0.00140364948867	0.00120906801008	0.00101214574899	0.00132248219736	0.0962944816508	
1.50300601202	0.00200040008002	0.00150391016643	0.00120906801008	0.00101214574899	0.00132248219736	0.101131428762	
1.51503006012	0.00230046009202	0.00170443152196	0.00141057934509	0.00121457489879	0.00142421159715	0.106117355591	
1.52705410822	0.00280056011202	0.00190495287748	0.00151133501259	0.00131578947368	0.00142421159715	0.111252133383	
1.53907815631	0.00300060012002	0.00200521355524	0.00171284634761	0.00141700404858	0.00172939979654	0.116535418351	
1.55110220441	0.00330066013203	0.00210547423301	0.00191435768262	0.00141700404858	0.00193285859613	0.121966650739	
1.56312625251	0.00370074014803	0.00230599558853	0.00221662468514	0.00172064777328	0.00213631739573	0.127545054524	
1.5751503006	0.00400080016003	0.00240625626629	0.00261964735516	0.00182186234818	0.00233977619532	0.133269637748	
1.5871743487	0.00450090018004	0.00260677762182	0.00272040302267	0.00202429149798	0.00254323499491	0.139139193456	
1.59919839679	0.00450090018004	0.0029075596551	0.00282115869018	0.00212550607287	0.00264496439471	0.145152301274	
1.61122244489	0.00490098019604	0.00310808101063	0.00302267002519	0.00212550607287	0.00264496439471	0.151307329566	
1.62324649299	0.00530106021204	0.00310808101063	0.0032241813602	0.00212550607287	0.0028484231943	0.157602438199	
1.63527054108	0.00580116023205	0.00330860236615	0.0032241813602	0.00212550607287	0.0030518819939	0.164035581877	
1.64729458918	0.00630126025205	0.00391016643273	0.00342569269521	0.00232793522267	0.00325534079349	0.170604514029	
1.65931863727	0.00660132026405	0.00431120914377	0.00362720403023	0.00253036437247	0.00356052899288	0.177306791244	
1.67134268537	0.00740148029606	0.00471225185482	0.00382871536524	0.00263157894737	0.00386571719227	0.184139778212	
1.68336673347	0.00810162032406	0.00471225185482	0.00413098236776	0.00323886639676	0.00396744659207	0.191100653167	
1.69539078156	0.00840168033607	0.00481251253258	0.00423173803526	0.00334008097166	0.00417090539166	0.198186413786	
1.70741482966	0.00900180036007	0.00511329456587	0.00433249370277	0.00354251012146	0.00467955239064	0.20539388354	
1.71943887776	0.00970194038808	0.0053138159214	0.00433249370277	0.00354251012146	0.00488301119023	0.212719718449	
1.73146292585	0.0101020204041	0.00551433727692	0.00443324937028	0.00374493927126	0.00539165818922	0.220160414226	
1.74348697395	0.0104020804161	0.00581511931021	0.00463476070529	0.00404858299595	0.0057985757884	0.227712313768	
1.75551102204	0.0108021604321	0.00611590134349	0.00513853904282	0.00445344129555	0.006002034588	0.235371614976	
1.76753507014	0.0112022404481	0.0066172047323	0.00554156171285	0.00475708502024	0.00630722278739	0.24313437886	
1.77955911824	0.0117023404681	0.00721876879888	0.00594458438287	0.00506072874494	0.00681586978637	0.250996537906	
1.79158316633	0.0119023804761	0.00761981150993	0.0064483627204	0.00516194331984	0.00691759918616	0.258953904671	
1.80360721443	0.0126025205041	0.0082213755765	0.00675062972292	0.00556680161943	0.00732451678535	0.267002180566	
1.81563126253	0.0134026805361	0.00852215760979	0.00725440806045	0.00597165991903	0.00762970498474	0.275136964806	
1.82765531062	0.0143028605721	0.0090234609986	0.00755667506297	0.00647773279352	0.00793489318413	0.283353763486	
1.83967935872	0.0150030006001	0.00932424303188	0.00785894206549	0.00698380566802	0.00824008138352	0.29164799876	
1.85170340681	0.0160032006401	0.0102265891317	0.00856423173804	0.00728744939271	0.0088504577823	0.300015018079	
1.86372745491	0.0165033006601	0.0106276318428	0.00886649874055	0.00769230769231	0.0100712105799	0.308450103471	
1.87575150301	0.0173034606921	0.0115299779427	0.00937027707809	0.0085020242915	0.0106815869786	0.31694848082	
1.8877755511	0.0178035607121	0.0123320633647	0.0095717884131	0.0087044534413	0.0108850457782	0.325505329126	
1.8997995992	0.0186037207441	0.0134349308201	0.0101763224181	0.00921052631579	0.0112919633774	0.334115789712	
1.91182364729	0.0200040008002	0.0137357128534	0.0110831234257	0.00941295546559	0.0116988809766	0.342774975347	
1.92384769539	0.0208041608322	0.01433727692	0.0117884130982	0.00991902834008	0.0126144455748	0.35147797927	
1.93587174349	0.0222044408882	0.0145377982755	0.0128967254408	0.0106275303644	0.0126144455748	0.36021988408	
1.94789579158	0.0232046409282	0.0159414477642	0.0138035264484	0.0113360323887	0.0132248219736	0.368995770468	
1.95991983968	0.0242048409682	0.016843793864	0.0144080604534	0.0114372469636	0.0138351983723	0.377800725778	
1.97194388778	0.0251050210042	0.0183477040305	0.0151133501259	0.0126518218623	0.0145473041709	0.386629852369	
1.98396793587	0.0271054210842	0.0189492680971	0.0158186397985	0.012955465587	0.0154628687691	0.395478275753	
1.99599198397	0.0289057811562	0.0198516141969	0.0164231738035	0.0137651821862	0.0163784333672	0.404341152508	
2.00801603206	0.0300060012002	0.0203529175857	0.0170277078086	0.0140688259109	0.0178026449644	0.41321367793	
2.02004008016	0.0320064012803	0.0221576097854	0.0175314861461	0.0144736842105	0.0189216683622	0.422091093421	
2.03206412826	0.0340068013603	0.0235612592741	0.0187405541562	0.0154858299595	0.0197355035605	0.430968693592	
2.04408817635	0.0356071214243	0.0245638660517	0.0197481108312	0.0160931174089	0.0206510681587	0.439841833081	
2.05611222445	0.0365073014603	0.0254662121516	0.0210579345088	0.0167004048583	0.0212614445575	0.448705933057	
2.06813627255	0.0381076215243	0.0267696009625	0.0221662468514	0.0176113360324	0.0222787385554	0.457556487413	
2.08016032064	0.0399079815963	0.0281732504512	0.0231738035264	0.0188259109312	0.022482197355	0.46638906864	
2.09218436874	0.0421084216843	0.0293763785843	0.0241813602015	0.0199392712551	0.024008138352	0.475199333374	
2.10420841683	0.0440088017604	0.0306797673952	0.0253904282116	0.0206477732794	0.0254323499491	0.483983027601	
2.11623246493	0.0467093418684	0.0313815921396	0.0268010075567	0.0221659919028	0.0264496439471	0.492735991536	
2.12825651303	0.0475095019004	0.0325847202727	0.0276070528967	0.0232793522267	0.0274669379451	0.501454164155	
2.14028056112	0.0500100020004	0.0343894124724	0.0281108312343	0.0243927125506	0.028484231943	0.510133587392	
2.15230460922	0.0525105021004	0.0357930619611	0.0297229219144	0.0254048582996	0.0293997965412	0.518770409989	
2.16432865731	0.0552110422084	0.037096450772	0.0317380352645	0.0268218623482	0.030518819939	0.527360891014	
2.17635270541	0.0577115423085	0.0389011429717	0.0332493702771	0.0283400809717	0.0319430315361	0.535901403036	
2.18837675351	0.0596119223845	0.0408060958492	0.0350629722922	0.0288461538462	0.0327568667345	0.544388434966	
2.2004008016	0.0616123224645	0.0426107880489	0.0365743073048	0.030971659919	0.0337741607325	0.552818594576	
2.2124248497	0.0643128625725	0.0435131341488	0.0377833753149	0.0322874493927	0.0351983723296	0.561188610683	
2.2244488978	0.0668133626725	0.0453178263485	0.0394962216625	0.0335020242915	0.0364191251272	0.569495335021	
2.23647294589	0.0697139427886	0.047623821937	0.0421158690176	0.035020242915	0.0379450661241	0.577735743802	
2.24849699399	0.0724144828966	0.0492279927812	0.0441309823678	0.036032388664	0.0390640895219	0.585906938968	
2.26052104208	0.0750150030006	0.0508321636254	0.0452392947103	0.0377530364372	0.040488301119	0.59400614915	
2.27254509018	0.0777155431086	0.0528373771807	0.0467506297229	0.0393724696356	0.0416073245168	0.602030730343	
2.28456913828	0.0802160432086	0.0555444154802	0.0490680100756	0.0418016194332	0.0426246185148	0.609978166294	
2.29659318637	0.0830166033207	0.0575496290355	0.0519899244332	0.0433198380567	0.0442522889115	0.617846068632	
2.30861723447	0.0859171834367	0.0593543212352	0.0538035264484	0.0445344129555	0.045981688708	0.625632176733	
2.32064128257	0.0888177635527	0.0620613595348	0.0564231738035	0.045951417004	0.0478128179044	0.633334357339	
2.33266533066	0.0923184636927	0.0647683978344	0.0584382871537	0.0475708502024	0.0495422177009	0.640950603947	
2.34468937876	0.0954190838168	0.0681772608783	0.0602518891688	0.0498987854251	0.0513733468973	0.648479035958	
2.35671342685	0.0990198039608	0.0697814317225	0.0626700251889	0.0521255060729	0.053001017294	0.655917897628	
2.36873747495	0.102120424085	0.0727892520553	0.0656926952141	0.054048582996	0.0546286876907	0.663265556805	
2.38076152305	0.105321064213	0.0757970723882	0.0680100755668	0.055971659919	0.0561546286877	0.670520503478	
2.39278557114	0.108521704341	0.078002807299	0.0705289672544	0.0580971659919	0.0578840284842	0.677681348145	
2.40480961924	0.112322464493	0.0808101062763	0.0719395465995	0.0598178137652	0.0605289928789	0.684746820017	
2.41683366733	0.116423284657	0.0846200120313	0.0747607052897	0.0619433198381	0.0629704984741	0.691715765057	
2.42885771543	0.120824164833	0.0876278323641	0.0768765743073	0.0640688259109	0.0656154628688	0.698587143882	
2.44088176353	0.124824964993	0.090234609986	0.08	0.0660931174089	0.0679552390641	0.705360029525	
2.45290581162	0.128125625125	0.0928413876078	0.0820151133501	0.0678137651822	0.0708036622584	0.712033605072	
2.46492985972	0.131826365273	0.0962502506517	0.0841309823678	0.07004048583	0.0738555442523	0.718607161195	
2.47695390782	0.136427285457	0.0996591136956	0.0866498740554	0.072975708502	0.0760935910478	0.725080093577	
2.48897795591	0.140328065613	0.102366151995	0.0897732997481	0.0740890688259	0.0778229908444	0.731451900244	
2.50100200401	0.144728945789	0.105474233006	0.0920906801008	0.0761133603239	0.0805696846389	0.737722178823	
2.5130260521	0.148429685937	0.108081010628	0.0952141057935	0.0783400809717	0.0826042726348	0.743890623724	
2.5250501002	0.153330666133	0.111690395027	0.0977329974811	0.0808704453441	0.0854526958291	0.749957023261	
2.5370741483	0.157031406281	0.114898736715	0.100050377834	0.0838056680162	0.0881993896236	0.755921256726	
2.54909819639	0.161432286457	0.118407860437	0.103375314861	0.0859311740891	0.0891149542218	0.761783291409	
2.56112224449	0.165933186637	0.121816723481	0.106801007557	0.0888663967611	0.0911495422177	0.767543179599	
2.57314629259	0.171134226845	0.126027671947	0.110327455919	0.0913967611336	0.093489318413	0.773201055543	
2.58517034068	0.176335267053	0.12993783838	0.11435768262	0.0929149797571	0.0964394710071	0.778757132401	
2.59719438878	0.180136027205	0.133547222779	0.117783375315	0.0976720647773	0.0985757884028	0.784211699181	
2.60921843687	0.186537307461	0.137457389212	0.121007556675	0.100101214575	0.101831129196	0.789565117674	
2.62124248497	0.191338267654	0.142570683778	0.123727959698	0.103036437247	0.10498474059	0.794817819392	
2.63326653307	0.197539507902	0.146280328855	0.12685138539	0.105971659919	0.108646998983	0.799970302521	
2.64529058116	0.204540908182	0.151293362743	0.130377833753	0.109210526316	0.111291963377	0.805023128877	
2.65731462926	0.210142028406	0.154401443754	0.133602015113	0.113056680162	0.114649033571	0.809976920904	
2.66933867735	0.215143028606	0.157309003409	0.137531486146	0.116295546559	0.118413021363	0.814832358679	
2.68136272545	0.222544508902	0.161118909164	0.140856423174	0.120546558704	0.120549338759	0.819590176961	
2.69338677355	0.228145629126	0.164828554241	0.144483627204	0.123987854251	0.123296032553	0.824251162278	
2.70541082164	0.233546709342	0.168237417285	0.148513853904	0.129048582996	0.126551373347	0.828816150046	
2.71743486974	0.238547709542	0.173350711851	0.152846347607	0.131477732794	0.13011190234	0.833286021744	
2.72945891784	0.243848769754	0.17786244235	0.157682619647	0.134008097166	0.133672431333	0.83766170213	
2.74148296593	0.248649729946	0.182173651494	0.16201511335	0.138056680162	0.138148524924	0.841944156512	
2.75350701403	0.256351270254	0.184980950471	0.167052896725	0.142712550607	0.141302136317	0.846134388078	
2.76553106212	0.261952390478	0.190094245037	0.171486146096	0.146356275304	0.14486266531	0.850233435277	
2.77755511022	0.267853570714	0.194505714859	0.176020151134	0.151923076923	0.1499491353	0.854242369265	
2.78957915832	0.274454890978	0.200120312813	0.180251889169	0.155465587045	0.153509664293	0.858162291414	
2.80160320641	0.28075615123	0.205534389412	0.185188916877	0.158603238866	0.157477110885	0.861994330879	
2.81362725451	0.285657131426	0.211048726689	0.189521410579	0.163461538462	0.161342828077	0.865739642243	
2.82565130261	0.291858371674	0.215760978544	0.193249370277	0.168522267206	0.165615462869	0.869399403216	
2.8376753507	0.298559711942	0.221175055143	0.19798488665	0.172773279352	0.169277721261	0.87297481241	
2.8496993988	0.304460892178	0.225987567676	0.20201511335	0.177024291498	0.173448626653	0.876467087184	
2.86172344689	0.310562112422	0.231100862242	0.206246851385	0.181174089069	0.177314343845	0.879877461552	
2.87374749499	0.315663132627	0.235311810708	0.210277078086	0.185931174089	0.181180061038	0.883207184172	
2.88577154309	0.321264252851	0.24012432324	0.215113350126	0.189979757085	0.18494404883	0.886457516394	
2.89779559118	0.328265653131	0.246039703228	0.218942065491	0.194331983806	0.188708036623	0.889629730386	
2.90981963928	0.334766953391	0.251253258472	0.223576826196	0.198987854251	0.192472024415	0.892725107331	
2.92184368737	0.341368273655	0.25716863846	0.229118387909	0.203036437247	0.196744659207	0.89574493569	
2.93386773547	0.348569713943	0.263084018448	0.23395465995	0.207692307692	0.202136317396	0.898690509538	
2.94589178357	0.354170834167	0.269199919791	0.238287153652	0.212753036437	0.207629704985	0.901563126969	
2.95791583166	0.361072214443	0.274714257068	0.243828715365	0.216700404858	0.212716174975	0.904364088567	
2.96993987976	0.367473494699	0.279225987568	0.248463476071	0.222064777328	0.216683621567	0.907094695952	
2.98196392786	0.374574914983	0.283837978745	0.252896725441	0.225708502024	0.221261444557	0.909756250385	
2.99398797595	0.380976195239	0.289252055344	0.257732997481	0.230971659919	0.225737538149	0.912350051444	
3.00601202405	0.387877575515	0.294565871265	0.262468513854	0.236538461538	0.230417090539	0.914877395762	
3.01803607214	0.395679135827	0.300481251253	0.266700251889	0.241599190283	0.23509664293	0.917339575833	
3.03006012024	0.402680536107	0.307599759374	0.270730478589	0.248178137652	0.24008138352	0.919737878876	
3.04208416834	0.408681736347	0.313214357329	0.276070528967	0.252834008097	0.246083418108	0.922073585763	
3.05410821643	0.415283056611	0.319831562061	0.282720403023	0.257995951417	0.251780264496	0.924347970007	
3.06613226453	0.420784156831	0.324644074594	0.286952141058	0.262651821862	0.256561546287	0.926562296808	
3.07815631263	0.427985597119	0.329657108482	0.292896725441	0.268218623482	0.261139369278	0.928717822153	
3.09018036072	0.434886977395	0.336374573892	0.298740554156	0.273178137652	0.265310274669	0.93081579198	
3.10220440882	0.442688537708	0.343593342691	0.304483627204	0.278744939271	0.26978636826	0.932857441385	
3.11422845691	0.450290058012	0.351413675556	0.309118387909	0.284412955466	0.273957273652	0.934843993892	
3.12625250501	0.457291458292	0.357128534189	0.315465994962	0.288663967611	0.279450661241	0.936776660764	
3.13827655311	0.464292858572	0.363144174855	0.32282115869	0.294028340081	0.284130213632	0.938656640375	
3.1503006012	0.471394278856	0.37186685382	0.328261964736	0.2995951417	0.289623601221	0.940485117617	
3.1623246493	0.478095619124	0.378083015841	0.334105793451	0.305060728745	0.293692777213	0.942263263363	
3.17434869739	0.48449689938	0.383697613796	0.340352644836	0.310627530364	0.298168870804	0.943992233972	
3.18637274549	0.49149829966	0.389512733106	0.345289672544	0.314574898785	0.303865717192	0.945673170832	
3.19839679359	0.4974994999	0.394926809705	0.351032745592	0.321052631579	0.309664292981	0.947307199954	
3.21042084168	0.504600920184	0.40144375376	0.356070528967	0.326417004049	0.315361139369	0.948895431594	
3.22244488978	0.512102420484	0.408762783236	0.362317380353	0.332085020243	0.31983723296	0.950438959927	
3.23446893788	0.518203640728	0.414978945258	0.368161209068	0.337044534413	0.323804679552	0.951938862745	
3.24649298597	0.525605121024	0.421997192701	0.373501259446	0.343623481781	0.328179043744	0.953396201198	
3.25851703407	0.53200640128	0.427311008622	0.380352644836	0.349392712551	0.333570701933	0.954812019567	
3.27054108216	0.538907781556	0.43322638861	0.384886649874	0.355060728745	0.338250254323	0.956187345065	
3.28256513026	0.544808961792	0.437838379787	0.389924433249	0.36032388664	0.344252288911	0.957523187679	
3.29458917836	0.551910382076	0.444154802486	0.395264483627	0.365789473684	0.351576805697	0.958820540029	
3.30661322645	0.558411682336	0.449568879086	0.399496221662	0.370748987854	0.356154628688	0.960080377264	
3.31863727455	0.565213042609	0.455985562462	0.40483627204	0.376720647773	0.362970498474	0.961303656981	
3.33066132265	0.572214442889	0.462402245839	0.409370277078	0.381376518219	0.368463886063	0.962491319168	
3.34268537074	0.579115823165	0.470824142771	0.415214105793	0.387145748988	0.373346897253	0.963644286175	
3.35470941884	0.584616923385	0.476137958693	0.421259445844	0.393016194332	0.379247202442	0.964763462706	
3.36673346693	0.590918183637	0.48165229597	0.426700251889	0.398380566802	0.384333672431	0.965849735829	
3.37875751503	0.598319663933	0.488269500702	0.432947103275	0.403846153846	0.389114954222	0.966903975011	
3.39078156313	0.604320864173	0.494485662723	0.43879093199	0.41012145749	0.39521871821	0.967927032171	
3.40280561122	0.610222044409	0.499699217967	0.445944584383	0.414777327935	0.400915564598	0.968919741749	
3.41482965932	0.615923184637	0.504812512533	0.451183879093	0.419534412955	0.405900305188	0.969882920792	
3.42685370741	0.623824764953	0.510928413876	0.457229219144	0.4254048583	0.410986775178	0.970817369062	
3.43887775551	0.629125825165	0.51704431522	0.463073047859	0.431376518219	0.415666327569	0.971723869148	
3.45090180361	0.634326865373	0.52195708843	0.470528967254	0.436943319838	0.420854526958	0.972603186598	
3.4629258517	0.641028205641	0.527371165029	0.478085642317	0.443016194332	0.425940996948	0.973456070069	
3.4749498998	0.648329665933	0.534088630439	0.483022670025	0.449089068826	0.431230925738	0.974283251477	
3.4869739479	0.653830766153	0.539001403649	0.490680100756	0.455263157895	0.436622583927	0.975085446168	
3.49899799599	0.660132026405	0.543613394827	0.495717884131	0.45991902834	0.442929806714	0.975863353093	
3.51102204409	0.666933386677	0.549528774815	0.501863979849	0.46548582996	0.448219735504	0.976617654996	
3.52304609218	0.672834566913	0.556346500902	0.508211586902	0.471052631579	0.453611393693	0.977349018612	
3.53507014028	0.678435687137	0.561459795468	0.514458438287	0.476619433198	0.46022380468	0.978058094866	
3.54709418838	0.684436887377	0.56677361139	0.521914357683	0.481882591093	0.465818921668	0.978745519084	
3.55911823647	0.690038007602	0.5734910768	0.526246851385	0.487753036437	0.472024415056	0.979411911214	
3.57114228457	0.695639127826	0.579406456788	0.531889168766	0.492206477733	0.477314343845	0.980057876042	
3.58316633267	0.70174034807	0.585422097453	0.537229219144	0.497570850202	0.483112919634	0.980684003426	
3.59519038076	0.707541508302	0.589933827953	0.543073047859	0.502024291498	0.487894201424	0.981290868524	
3.60721442886	0.713142628526	0.596149989974	0.548715365239	0.507995951417	0.494201424212	0.981879032031	
3.61923847695	0.71774354871	0.601163023862	0.553652392947	0.514271255061	0.499491353001	0.98244904042	
3.63126252505	0.723944788958	0.608081010628	0.559093198992	0.51963562753	0.50518819939	0.983001426182	
3.64328657315	0.729045809162	0.613294565871	0.56483627204	0.525101214575	0.511495422177	0.983536708072	
3.65531062124	0.733346669334	0.620413073992	0.569773299748	0.531275303644	0.516683621567	0.984055391357	
3.66733466934	0.738047609522	0.626428714658	0.574911838791	0.536437246964	0.521668362157	0.984557968062	
3.67935871743	0.743048609722	0.632344094646	0.579949622166	0.541396761134	0.526246185148	0.985044917221	
3.69138276553	0.747549509902	0.638760778023	0.585994962217	0.546457489879	0.531841302136	0.985516705126	
3.70340681363	0.752350470094	0.643673551233	0.592241813602	0.551923076923	0.536622583927	0.985973785576	
3.71543086172	0.757351470294	0.649488670543	0.597481108312	0.559109311741	0.542217700916	0.986416600132	
3.72745490982	0.762152430486	0.654200922398	0.60322418136	0.563056680162	0.547100712106	0.986845578361	
3.73947895792	0.766453290658	0.661118909164	0.607959697733	0.568522267206	0.552797558494	0.98726113809	
3.75150300601	0.77175435087	0.666532985763	0.613299748111	0.573178137652	0.558596134283	0.987663685651	
3.76352705411	0.777655531106	0.670944455585	0.619143576826	0.578137651822	0.564191251272	0.988053616131	
3.7755511022	0.78225645129	0.675957489473	0.623677581864	0.582894736842	0.568870803662	0.988431313614	
3.7875751503	0.78625725145	0.680669741327	0.628413098237	0.588562753036	0.573957273652	0.988797151429	
3.7995991984	0.79125825165	0.686585121315	0.633249370277	0.592712550607	0.579450661241	0.989151492389	
3.81162324649	0.794958991798	0.691999197915	0.638488664987	0.598785425101	0.584537131231	0.989494689031	
3.82364729459	0.798659731946	0.697313013836	0.64443324937	0.60475708502	0.590335707019	0.989827083858	
3.83567134269	0.80326065213	0.703228393824	0.649370277078	0.610222672065	0.59481180061	0.990149009566	
3.84769539078	0.80776155231	0.708141167034	0.654408060453	0.616194331984	0.599389623601	0.990460789285	
3.85971943888	0.811962392478	0.713655504311	0.659345088161	0.620647773279	0.604374364191	0.990762736802	
3.87174348697	0.817163432687	0.718367756166	0.663879093199	0.624898785425	0.610274669379	0.991055156792	
3.88376753507	0.820764152831	0.723681572087	0.668816120907	0.628947368421	0.61515768057	0.99133834504	
3.89579158317	0.823964792959	0.728093041909	0.673753148615	0.633603238866	0.620854526958	0.991612588662	
3.90781563126	0.826965393079	0.733306597153	0.67838790932	0.639271255061	0.625940996948	0.991878166324	
3.91983967936	0.831666333267	0.737216763585	0.68282115869	0.643319838057	0.630824008138	0.992135348452	
3.93186372745	0.836767353471	0.742430318829	0.686347607053	0.647469635628	0.635605289929	0.992384397447	
3.94388777555	0.840268053611	0.746139963906	0.691486146096	0.651720647773	0.640386571719	0.992625567891	
3.95591182365	0.843268653731	0.750852215761	0.696624685139	0.656174089069	0.646592065107	0.992859106749	
3.96793587174	0.847369473895	0.756065771005	0.701863979849	0.661032388664	0.651373346897	0.993085253572	
3.97995991984	0.852770554111	0.760978544215	0.705994962217	0.66528340081	0.655747711089	0.993304240692	
3.99198396794	0.857471494299	0.764888710648	0.710025188917	0.669939271255	0.660528992879	0.993516293415	
4.00400801603	0.860172034407	0.768197313014	0.714861460957	0.675910931174	0.66500508647	0.993721630213	
4.01603206413	0.862972594519	0.772308000802	0.719899244332	0.68016194332	0.66988809766	0.993920462905	
4.02805611222	0.866173234647	0.776719470624	0.72443324937	0.68451417004	0.675890132248	0.994112996842	
4.04008016032	0.869473894779	0.781732504512	0.728463476071	0.689170040486	0.68006103764	0.994299431085	
4.05210420842	0.873474694939	0.786143974333	0.732493702771	0.692813765182	0.684435401831	0.994479958583	
4.06412825651	0.876675335067	0.790154401444	0.737430730479	0.696963562753	0.689623601221	0.994654766335	
4.07615230461	0.880076015203	0.795367956687	0.741662468514	0.701619433198	0.694201424212	0.994824035567	
4.08817635271	0.883176635327	0.799478644476	0.746297229219	0.705465587045	0.698982706002	0.99498794189	
4.1002004008	0.885977195439	0.80419089633	0.751032745592	0.70951417004	0.70488301119	0.995146655464	
4.1122244489	0.889077815563	0.808401844796	0.754659949622	0.713360323887	0.709664292981	0.995300341149	
4.12424849699	0.891378275655	0.813114096651	0.757078085642	0.716700404858	0.714445574771	0.995449158662	
4.13627254509	0.894978995799	0.816121916984	0.761007556675	0.721356275304	0.718819938962	0.995593262727	
4.14829659319	0.898379675935	0.819931822739	0.764937027708	0.725607287449	0.722685656155	0.995732803218	
4.16032064128	0.901680336067	0.824243031883	0.769168765743	0.73016194332	0.727161749746	0.995867925301	
4.17234468938	0.904280856171	0.827451373571	0.773400503778	0.734311740891	0.731230925738	0.995998769575	
4.18436873747	0.907381476295	0.830759975937	0.776120906801	0.737753036437	0.736520854527	0.996125472207	
4.19639278557	0.909781956391	0.834269099659	0.780050377834	0.741599190283	0.741505595117	0.996248165064	
4.20841683367	0.911982396479	0.837477441348	0.784382871537	0.744534412955	0.74506612411	0.99636697584	
4.22044088176	0.913882776555	0.840685783036	0.787909319899	0.749898785425	0.749338758901	0.996482028183	
4.23246492986	0.916183236647	0.844194906758	0.791838790932	0.754453441296	0.754018311292	0.996593441817	
4.24448897796	0.918183636727	0.846901945057	0.795264483627	0.758603238866	0.758189216684	0.996701332661	
4.25651302605	0.920884176835	0.84990976539	0.798287153652	0.762955465587	0.761444557477	0.996805812945	
4.26853707415	0.923684736947	0.853318628434	0.801813602015	0.767813765182	0.76490335707	0.996906991322	
4.28056112224	0.925485097019	0.856727491478	0.805037783375	0.771153846154	0.768667344863	0.997004972978	
4.29258517034	0.927485497099	0.859735311811	0.809068010076	0.775607287449	0.772329603255	0.997099859742	
4.30460921844	0.929185837167	0.862743132144	0.812090680101	0.778846153846	0.776500508647	0.997191750184	
4.31663326653	0.931486297259	0.866653298576	0.816725440806	0.783097165992	0.780671414039	0.99728073972	
4.32865731463	0.933386677335	0.869260076198	0.821259445844	0.785627530364	0.784028484232	0.99736692071	
4.34068136273	0.935487097419	0.872267896531	0.824584382872	0.789473684211	0.787995930824	0.997450382552	
4.35270541082	0.936787357471	0.87457389212	0.827304785894	0.794129554656	0.791963377416	0.997531211778	
4.36472945892	0.939187837568	0.876478844997	0.829219143577	0.796963562753	0.795320447609	0.997609492139	
4.37675350701	0.94148829766	0.87948666533	0.832241813602	0.801214574899	0.8	0.997685304696	
4.38877755511	0.943388677736	0.882695007018	0.835465994962	0.804655870445	0.802848423194	0.997758727907	
4.40080160321	0.944588917784	0.885502305996	0.83919395466	0.808906882591	0.805900305188	0.997829837704	
4.4128256513	0.946189237848	0.888510126328	0.843526448363	0.812753036437	0.809359104781	0.997898707577	
4.4248496994	0.948289657932	0.891217164628	0.84725440806	0.816497975709	0.813428280773	0.997965408652	
4.43687374749	0.949989998	0.894224984961	0.850176322418	0.818825910931	0.817395727365	0.998030009765	
4.44889779559	0.95199039808	0.897734108683	0.853098236776	0.822267206478	0.821159715158	0.998092577535	
4.46092184369	0.95349069814	0.899839582916	0.856624685139	0.8254048583	0.824618514751	0.998153176439	
4.47294589178	0.955091018204	0.902045317826	0.860151133501	0.829048582996	0.828077314344	0.998211868873	
4.48496993988	0.95649129826	0.904652095448	0.862770780856	0.832287449393	0.831434384537	0.998268715227	
4.49699398798	0.958191638328	0.907158612392	0.865894206549	0.835728744939	0.833875890132	0.998323773945	
4.50901803607	0.959791958392	0.910266693403	0.868110831234	0.838562753036	0.836927772126	0.99837710159	
4.52104208417	0.960892178436	0.912572688991	0.870025188917	0.841801619433	0.83997965412	0.998428752904	
4.53306613226	0.962092418484	0.91487868458	0.87274559194	0.845951417004	0.843234994914	0.998478780867	
4.54509018036	0.963892778556	0.917184680168	0.875264483627	0.848076923077	0.846592065107	0.998527236753	
4.55711422846	0.965193038608	0.918788851013	0.87919395466	0.850607287449	0.849745676501	0.998574170188	
4.56913827655	0.966593318664	0.920794064568	0.881914357683	0.854251012146	0.853509664293	0.998619629201	
4.58116232465	0.967893578716	0.92249849609	0.8840302267	0.856275303644	0.856256358087	0.99866366028	
4.59318637275	0.96899379876	0.924102666934	0.886347607053	0.859109311741	0.858697863683	0.998706308417	
4.60521042084	0.970294058812	0.925907359134	0.888564231738	0.862145748988	0.861648016277	0.998747617159	
4.61723446894	0.970894178836	0.928113094045	0.891486146096	0.864372469636	0.863682604273	0.998787628657	
4.62925851703	0.971594318864	0.929516743533	0.893803526448	0.866497975709	0.865412004069	0.998826383708	
4.64128256513	0.972394478896	0.931221175055	0.896020151134	0.869129554656	0.867853509664	0.998863921804	
4.65330661323	0.973094618924	0.932624824544	0.899345088161	0.871457489879	0.870701932859	0.998900281169	
4.66533066132	0.974094818964	0.934228995388	0.900856423174	0.874392712551	0.872634791455	0.998935498806	
4.67735470942	0.974894978996	0.93593342691	0.902871536524	0.876923076923	0.875483214649	0.998969610533	
4.68937875752	0.976195239048	0.937838379787	0.905188916877	0.88036437247	0.878128179044	0.999002651023	
4.70140280561	0.97699539908	0.938840986565	0.906700251889	0.882287449393	0.881180061038	0.999034653843	
4.71342685371	0.977695539108	0.940545418087	0.908413098237	0.88491902834	0.883316378433	0.999065651488	
4.7254509018	0.978295659132	0.942550631642	0.910428211587	0.887044534413	0.88514750763	0.999095675416	
4.7374749499	0.97899579916	0.944154802486	0.912241813602	0.888765182186	0.887690742625	0.999124756084	
4.749498998	0.9799959992	0.944956887909	0.91395465995	0.891194331984	0.89003051882	0.999152922982	
4.76152304609	0.980696139228	0.946861840786	0.9159697733	0.893927125506	0.891454730417	0.999180204658	
4.77354709419	0.981196239248	0.947864447564	0.917078085642	0.895850202429	0.89491353001	0.999206628756	
4.78557114228	0.982196439288	0.949067575697	0.918287153652	0.897874493927	0.896541200407	0.999232222043	
4.79759519038	0.982796559312	0.950571485863	0.92	0.89979757085	0.898168870804	0.999257010436	
4.80961923848	0.983696739348	0.951574092641	0.921813602015	0.902732793522	0.900610376399	0.999281019032	
4.82164328657	0.983796759352	0.952877481452	0.923929471033	0.904858299595	0.902746693795	0.999304272135	
4.83366733467	0.98449689938	0.953980348907	0.925440806045	0.907388663968	0.904476093591	0.999326793279	
4.84569138277	0.984896979396	0.955484259074	0.927052896725	0.909615384615	0.906510681587	0.999348605256	
4.85771543086	0.985397079416	0.95608582314	0.929672544081	0.911639676113	0.908341810783	0.99936973014	
4.86973947896	0.985697139428	0.956887908562	0.931586901763	0.913259109312	0.91017293998	0.999390189309	
4.88176352705	0.986297259452	0.958592340084	0.933299748111	0.91467611336	0.912410986775	0.999410003468	
4.89378757515	0.987297459492	0.960196510928	0.934408060453	0.916801619433	0.914343845371	0.999429192671	
4.90581162325	0.987797559512	0.961199117706	0.936020151134	0.918623481781	0.915361139369	0.999447776343	
4.91783567134	0.988197639528	0.961800681773	0.937732997481	0.92044534413	0.916785350966	0.999465773299	
4.92985971944	0.988697739548	0.96280328855	0.938942065491	0.922672064777	0.918311291963	0.999483201765	
4.94188376754	0.989297859572	0.964006416683	0.940251889169	0.925506072874	0.920345879959	0.999500079397	
4.95390781563	0.98949789958	0.965309805494	0.941259445844	0.927327935223	0.921261444557	0.999516423298	
4.96593186373	0.9899979996	0.966512933627	0.943375314861	0.929858299595	0.923092573754	0.999532250038	
4.97795591182	0.990398079616	0.967615801083	0.945188916877	0.931376518219	0.925432349949	0.999547575667	
4.98997995992	0.99049809962	0.968518147183	0.946901763224	0.933198380567	0.927568667345	0.999562415739	
5.00200400802	0.990698139628	0.969721275316	0.947707808564	0.934311740891	0.928891149542	0.999576785321	
5.01402805611	0.99099819964	0.970322839382	0.948715365239	0.936032388664	0.930824008138	0.999590699012	
5.02605210421	0.991198239648	0.970924403449	0.950025188917	0.937044534413	0.931841302136	0.999604170957	
5.0380761523	0.991598319664	0.972528574293	0.951536523929	0.939271255061	0.933672431333	0.999617214863	
5.0501002004	0.991698339668	0.973430920393	0.952846347607	0.94028340081	0.934587995931	0.999629844012	
5.0621242485	0.992098419684	0.974233005815	0.954055415617	0.941599190283	0.935707019329	0.999642071271	
5.07414829659	0.99299859972	0.974934830559	0.955264483627	0.943421052632	0.937334689725	0.999653909114	
5.08617234469	0.993198639728	0.975436133948	0.9559697733	0.944736842105	0.939572736521	0.999665369625	
5.09819639279	0.99349869974	0.976639262081	0.956876574307	0.946052631579	0.940996948118	0.999676464516	
5.11022044088	0.993598719744	0.97714056547	0.958690176322	0.946862348178	0.942929806714	0.999687205139	
5.12224448898	0.993598719744	0.97804291157	0.959798488665	0.948178137652	0.943845371312	0.999697602493	
5.13426853707	0.994198839768	0.978443954281	0.960906801008	0.949898785425	0.945676500509	0.999707667241	
5.14629258517	0.99449889978	0.978844996992	0.962518891688	0.951113360324	0.946795523906	0.999717409714	
5.15831663327	0.994698939788	0.980048125125	0.963526448363	0.951821862348	0.948219735504	0.999726839927	
5.17034068136	0.994698939788	0.98074994987	0.964534005038	0.953238866397	0.949745676501	0.999735967588	
5.18236472946	0.994898979796	0.981552035292	0.965743073048	0.954453441296	0.951475076297	0.999744802105	
5.19438877756	0.994898979796	0.981953078003	0.966952141058	0.955870445344	0.952085452696	0.999753352598	
5.20641282565	0.9949989998	0.982454381392	0.968362720403	0.957388663968	0.953407934893	0.999761627906	
5.21843687375	0.995399079816	0.983557248847	0.969370277078	0.958805668016	0.954628687691	0.999769636597	
5.23046092184	0.99549909982	0.984158812914	0.970478589421	0.95991902834	0.955645981689	0.999777386977	
5.24248496994	0.995899179836	0.984559855625	0.971083123426	0.961133603239	0.956968463886	0.999784887098	
5.25450901804	0.99599919984	0.985462201724	0.972191435768	0.961842105263	0.958494404883	0.999792144763	
5.26653306613	0.996099219844	0.985963505113	0.972795969773	0.962550607287	0.959715157681	0.999799167539	
5.27855711423	0.996399279856	0.98656506918	0.974105793451	0.963461538462	0.960732451679	0.999805962758	
5.29058116232	0.996699339868	0.987266893924	0.974508816121	0.96487854251	0.961749745677	0.99981253753	
5.30260521042	0.996899379876	0.987768197313	0.975314861461	0.965890688259	0.963072227874	0.999818898749	
5.31462925852	0.997099419884	0.988068979346	0.975818639798	0.966801619433	0.964089521872	0.999825053093	
5.32665330661	0.997299459892	0.988670543413	0.976221662469	0.967712550607	0.965412004069	0.999831007042	
5.33867735471	0.997399479896	0.989171846802	0.976624685139	0.968623481781	0.966531027467	0.999836766873	
5.35070140281	0.9974994999	0.989773410868	0.977531486146	0.969433198381	0.967853509664	0.999842338674	
5.3627254509	0.9974994999	0.990174453579	0.978539042821	0.970647773279	0.968769074262	0.999847728346	
5.374749499	0.997699539908	0.990374974935	0.979042821159	0.971356275304	0.969481180061	0.999852941609	
5.38677354709	0.997699539908	0.990876278324	0.979244332494	0.972165991903	0.970396744659	0.99985798401	
5.39879759519	0.99799959992	0.991377581712	0.980352644836	0.972874493927	0.971108850458	0.999862860925	
5.41082164329	0.99799959992	0.991979145779	0.981460957179	0.973987854251	0.972024415056	0.999867577566	
5.42284569138	0.99799959992	0.992580709846	0.982065491184	0.975101214575	0.972736520855	0.999872138986	
5.43486973948	0.998099619924	0.992881491879	0.982367758186	0.976113360324	0.973143438454	0.999876550084	
5.44689378758	0.998099619924	0.99328253459	0.982770780856	0.976518218623	0.973753814852	0.999880815608	
5.45891783567	0.998199639928	0.993984359334	0.983274559194	0.977226720648	0.974364191251	0.999884940161	
5.47094188377	0.998199639928	0.994084620012	0.983879093199	0.977732793522	0.97477110885	0.999888928207	
5.48296593186	0.998299659932	0.994385402045	0.984584382872	0.978441295547	0.976093591048	0.999892784071	
5.49498997996	0.998299659932	0.994485662723	0.985289672544	0.979453441296	0.977212614446	0.999896511947	
5.50701402806	0.998299659932	0.99508722679	0.985793450882	0.98036437247	0.977517802645	0.9999001159	
5.51903807615	0.998299659932	0.995789051534	0.986095717884	0.981376518219	0.978738555443	0.999903599872	
5.53106212425	0.998299659932	0.99598957289	0.986700251889	0.982388663968	0.979654120041	0.999906967682	
5.54308617234	0.998599719944	0.99598957289	0.987103274559	0.982591093117	0.98016276704	0.999910223034	
5.55511022044	0.998599719944	0.996290354923	0.987607052897	0.983400809717	0.981180061038	0.999913369516	
5.56713426854	0.998599719944	0.996490876278	0.987909319899	0.983805668016	0.981892166836	0.999916410607	
5.57915831663	0.998799759952	0.996591136956	0.988413098237	0.984412955466	0.982502543235	0.999919349681	
5.59118236473	0.998799759952	0.996791658312	0.989118387909	0.98512145749	0.983723296033	0.999922190005	
5.60320641283	0.998799759952	0.996791658312	0.989319899244	0.985931174089	0.984231943032	0.999924934748	
5.61523046092	0.998799759952	0.996992179667	0.989521410579	0.986336032389	0.984537131231	0.99992758698	
5.62725450902	0.998799759952	0.996992179667	0.990226700252	0.986740890688	0.985350966429	0.999930149678	
5.63927855711	0.99899979996	0.997393222378	0.990730478589	0.987550607287	0.985757884028	0.999932625725	
5.65130260521	0.999099819964	0.997493483056	0.991032745592	0.988056680162	0.986571719227	0.999935017916	
5.66332665331	0.999099819964	0.997894525767	0.991536523929	0.988663967611	0.986775178026	0.999937328962	
5.6753507014	0.999199839968	0.997994786445	0.991939546599	0.989170040486	0.987894201424	0.999939561487	
5.6873747495	0.999299859972	0.998095047123	0.992241813602	0.98967611336	0.988606307223	0.999941718034	
5.6993987976	0.999299859972	0.998295568478	0.992644836272	0.98987854251	0.989216683622	0.99994380107	
5.71142284569	0.999299859972	0.998395829156	0.993350125945	0.99048582996	0.99003051882	0.999945812983	
5.72344689379	0.99949989998	0.998496089834	0.993652392947	0.990688259109	0.99023397762	0.999947756088	
5.73547094188	0.99949989998	0.998696611189	0.994156171285	0.991497975709	0.990742624619	0.999949632627	
5.74749498998	0.99949989998	0.998897132545	0.994659949622	0.992105263158	0.991353001017	0.999951444774	
5.75951903808	0.99949989998	0.998897132545	0.994861460957	0.992611336032	0.992065106816	0.999953194634	
5.77154308617	0.99949989998	0.998997393222	0.995264483627	0.992914979757	0.993082400814	0.999954884246	
5.78356713427	0.999599919984	0.998997393222	0.995667506297	0.993117408907	0.993489318413	0.999956515587	
5.79559118236	0.999699939988	0.999197914578	0.995768261965	0.993421052632	0.994099694812	0.99995809057	
5.80761523046	0.999699939988	0.999197914578	0.995768261965	0.994433198381	0.994710071211	0.999959611051	
5.81963927856	0.999699939988	0.999197914578	0.996070528967	0.99463562753	0.99521871821	0.999961078825	
5.83166332665	0.999699939988	0.999197914578	0.99637279597	0.994939271255	0.995930824008	0.999962495633	
5.84368737475	0.999699939988	0.999197914578	0.996675062972	0.995748987854	0.996337741607	0.99996386316	
5.85571142285	0.999799959992	0.999197914578	0.996977329975	0.995850202429	0.996744659207	0.999965183038	
5.86773547094	0.999799959992	0.999398435933	0.997078085642	0.996052631579	0.997151576806	0.999966456848	
5.87975951904	0.999799959992	0.999398435933	0.997481108312	0.996255060729	0.997761953204	0.999967686121	
5.89178356713	0.999799959992	0.999598957289	0.997783375315	0.996558704453	0.997965412004	0.999968872339	
5.90380761523	0.999799959992	0.999699217967	0.997783375315	0.997165991903	0.998168870804	0.999970016939	
5.91583166333	0.999799959992	0.999699217967	0.99798488665	0.997469635628	0.998372329603	0.99997112131	
5.92785571142	0.999799959992	0.999699217967	0.998287153652	0.997773279352	0.998474059003	0.999972186799	
5.93987975952	0.999799959992	0.999699217967	0.998488664987	0.997975708502	0.999084435402	0.999973214709	
5.95190380762	1.0	0.999699217967	0.998690176322	0.998582995951	0.999186164802	0.999974206302	
5.96392785571	1.0	0.999699217967	0.999697732997	0.999089068826	0.999491353001	0.999975162799	
5.97595190381	1.0	0.999899739322	0.999899244332	0.9995951417	0.999694811801	0.999976085383	
5.9879759519	1.0	1.0	1.0	1.0	1.0	0.999976975199	


==> fig_example.dat <==
k	sigma_true	sigma_0e+00	sigma_1e-06	sigma_1e-04	sigma_1e-02	sigma_1e-01	sigma_1e+00	
1.0	23.2992945032	23.2992945032	23.2992952251	23.2995476549	23.2879154533	23.3243076872	23.2543720038	
2.0	18.9189868354	18.9189868354	18.9189887906	18.9192015783	18.9129132596	19.0520104765	20.6362391482	
3.0	7.52977851661	7.52977851661	7.52978081694	7.52951311023	7.54963697707	7.48938163994	10.6675332866	
4.0	4.51644728788	4.51644728788	4.51645035032	4.51611895118	4.50530322777	4.86869064863	9.62003376308	
5.0	0.618426065957	0.618426065957	0.618426958014	0.618454451505	0.623375471965	1.21096543607	9.19280643449	
6.0	0.00547594653951	0.00547594653951	0.00547834270164	0.00549448667784	0.0836600608735	1.15504833617	8.10216258785	
7.0	0.0	2.82366904493e-15	1.13690029501e-05	0.00107617581309	0.0819813381817	1.04246945234	6.88605115311	
8.0	0.0	1.73799975939e-15	1.12428208971e-05	0.000966025281411	0.0777118523008	1.0168140792	6.67990955934	
9.0	0.0	1.37666654582e-15	8.23502972411e-06	0.000886387927475	0.0731868747706	0.891555067046	6.38108900503	
10.0	0.0	1.28627583759e-15	7.61827725572e-06	0.000855317435816	0.0727079508588	0.838041325876	6.24997494921	
11.0	0.0	1.2415773355e-15	7.48022627445e-06	0.000784244712474	0.0687097694364	0.801838913698	6.0596793287	
12.0	0.0	9.8621963244e-16	7.28965123867e-06	0.000768237611578	0.0670065936335	0.765487381758	5.79232477666	
13.0	0.0	9.54680994316e-16	7.11196690297e-06	0.000720596615246	0.0623130564729	0.759057863433	5.37306617944	
14.0	0.0	8.81897879365e-16	6.63008491792e-06	0.000705686444215	0.0580898662232	0.716485163286	5.19843826527	
15.0	0.0	7.67988480299e-16	6.25452242011e-06	0.000622118432171	0.0535354272348	0.608963361374	5.02840145189	
16.0	0.0	7.32543583774e-16	6.14773531442e-06	0.00061249050977	0.0498887003835	0.584715147949	4.88614303667	
17.0	0.0	6.91227531873e-16	5.82076635679e-06	0.00059436969503	0.0491032074951	0.538069243085	4.68435872238	
18.0	0.0	6.67117587447e-16	5.76921931014e-06	0.000591363519145	0.0461344608216	0.528908315085	4.64639827114	
19.0	0.0	6.33439804115e-16	5.73300615973e-06	0.00053552538569	0.0456220507744	0.476686172476	4.12304559568	
20.0	0.0	6.06300260555e-16	5.56919562529e-06	0.000417831220647	0.0404484101974	0.414853339404	3.13777478617	
21.0	0.0	5.43858784516e-16	5.22915134575e-06	0.000365683420091	0.0385121671483	0.395984553913	2.98229810969	
22.0	0.0	5.02950103727e-16	5.01793778774e-06	0.000350696390946	0.035309270199	0.362751860404	2.87384002215	
23.0	0.0	4.62051623128e-16	3.97352811981e-06	0.000343153545901	0.0331302383215	0.343355020279	2.60192429958	
24.0	0.0	3.88315620537e-16	3.65935417527e-06	0.000339004206581	0.0320198232021	0.296452696133	2.499639416	
25.0	0.0	3.56317222242e-16	3.06870302098e-06	0.000318912129552	0.0294870294872	0.274924920258	2.28381084709	
26.0	0.0	3.10243868501e-16	2.63163167235e-06	0.000280603784996	0.0276324430008	0.233829728818	2.25921543118	
27.0	0.0	2.72745905163e-16	2.60730894389e-06	0.000239454234766	0.0234832335605	0.22888810133	1.94889835238	
28.0	0.0	2.30416063436e-16	2.5208620394e-06	0.000214391218816	0.0215026912978	0.206140293392	1.51811859493	
29.0	0.0	1.78740340497e-16	2.3478957869e-06	0.000194273924543	0.0178567515588	0.178583307537	1.19526955601	
30.0	0.0	1.22971921215e-16	2.20805119316e-06	0.000173787867807	0.0159514102319	0.158002253367	1.03886295791	
31.0	0.0	1.02623286419e-16	1.4926787099e-06	0.000109709623444	0.011080265686	0.128423629252	0.531727482397	
32.0	0.0	4.71661857357e-17	8.23593020074e-07	9.08480510136e-05	0.00749096279378	0.0580071892131	0.478068086832	


==> fig_nmr_count.dat <==
rank	AIC	bound	empirical	
#1.0	0.0	0.0	0.0	
#2.0	0.0	0.0	0.0	
#3.0	0.0	0.0	0.0	
#4.0	0.0	0.0	0.0	
#5.0	0.0	0.0	0.0	
#6.0	0.0	0.0	0.0	
#7.0	0.0	0.0	0.0	
8.0	0.0	0.0	0.0	
9.0	0.0	0.5	0.0	
10.0	0.0	0.5	0.0	
11.0	0.931	0.0	0.968	
12.0	0.061	0.0	0.032	
13.0	0.006	0.0	0.0	
14.0	0.001	0.0	0.0	
15.0	0.001	0.0	0.0	
16.0	0.0	0.0	0.0	
17.0	0.0	0.0	0.0	
18.0	0.0	0.0	0.0	
19.0	0.0	0.0	0.0	
20.0	0.0	0.0	0.0	


==> fig_nmr_density_00.dat <==
x	y	
1.0045417243	3.99566377677	
0.995458275703	3.99566377677	
0.994603448966	3.99574102473	
0.993754370008	3.9958182727	
0.992908200833	3.99589552067	
0.992024775042	3.99597276864	
0.991019688526	3.99605001661	
0.989768139141	3.99612726458	
0.988122650737	3.99620451255	
0.985943624821	3.99628176052	
0.983136028371	3.99635900849	
0.979680561922	3.99643625646	
0.975646106946	3.99651350443	
0.971174261175	3.9965907524	
0.966436268816	3.99666800037	
0.9615743951	3.99674524834	
0.9566481521	3.99682249631	
0.951605612123	3.99689974427	
0.946290237133	3.99697699224	
0.940478764087	3.99705424021	
0.933933811666	3.99713148818	
0.926452557621	3.99720873615	
0.917900431668	3.99728598412	
0.90822991349	3.99736323209	
0.897490627169	3.99744048006	
0.885833665956	3.99751772803	
0.873504014505	3.997594976	
0.860809085101	3.99767222397	
0.848056341738	3.99774947194	
0.835468637843	3.99782671991	
0.82310369899	3.99790396788	
0.810812672044	3.99798121585	
0.798265004637	3.99805846382	
0.785045012885	3.99813571178	
0.770798228997	3.99821295975	
0.755383653363	3.99829020772	
0.738979418093	3.99836745569	
0.722098054654	3.99844470366	
0.705493290696	3.99852195163	
0.689977599064	3.9985991996	
0.676206597072	3.99867644757	
0.66450635429	3.99875369554	
0.654809245371	3.99883094351	
0.646722595182	3.99890819148	
0.639698826476	3.99898543945	
0.633233711971	3.99906268742	
0.627013288808	3.99913993539	
0.620963004453	3.99921718336	
0.615205190654	3.99929443133	
0.609972839674	3.99937167929	
0.605536967977	3.99944892726	
0.602180775441	3.99952617523	
0.6002150218	3.9996034232	
0.6	3.99968067117	
0.60193515104	3.99975791914	
0.606396560575	3.99983516711	
0.613632268465	3.99991241508	
0.62365015468	3.99998966305	
0.636142877269	4.00006691102	
0.650486005037	4.00014415899	
0.665822463043	4.00022140696	
0.681216711262	4.00029865493	
0.695836528601	4.0003759029	
0.709109151425	4.00045315087	
0.720806947405	4.00053039883	
0.731042635083	4.0006076468	
0.740184897692	4.00068489477	
0.748729558098	4.00076214274	
0.757170591635	4.00083939071	
0.765907674559	4.00091663868	
0.775207894525	4.00099388665	
0.78521732123	4.00107113462	
0.796001600197	4.00114838259	
0.807588632779	4.00122563056	
0.819991388456	4.00130287853	
0.833201633925	4.0013801265	
0.847160173758	4.00145737447	
0.861720233577	4.00153462244	
0.876623941557	4.00161187041	
0.891506768861	4.00168911838	
0.905933901968	4.00176636634	
0.919460577435	4.00184361431	
0.931700140161	4.00192086228	
0.942381696872	4.00199811025	
0.95138354269	4.00207535822	
0.958736571059	4.00215260619	
0.964600371998	4.00222985416	
0.969221008488	4.00230710213	
0.972882149183	4.0023843501	
0.975860290692	4.00246159807	
0.978391291927	4.00253884604	
0.980651097786	4.00261609401	
0.982750045182	4.00269334198	
0.984738378799	4.00277058995	
0.986620182856	4.00284783792	
0.988372714421	4.00292508588	
0.989967296752	4.00300233385	
0.99138688979	4.00307958182	
0.992635558393	4.00315682979	
0.993737370229	4.00323407776	
0.994726311573	4.00331132573	
1.00527368843	4.00331132573	
1.00527368843	4.00331132573	
1.00626262977	4.00323407776	
1.00736444161	4.00315682979	
1.00861311021	4.00307958182	
1.01003270325	4.00300233385	
1.01162728558	4.00292508588	
1.01337981714	4.00284783792	
1.0152616212	4.00277058995	
1.01724995482	4.00269334198	
1.01934890221	4.00261609401	
1.02160870807	4.00253884604	
1.02413970931	4.00246159807	
1.02711785082	4.0023843501	
1.03077899151	4.00230710213	
1.035399628	4.00222985416	
1.04126342894	4.00215260619	
1.04861645731	4.00207535822	
1.05761830313	4.00199811025	
1.06829985984	4.00192086228	
1.08053942257	4.00184361431	
1.09406609803	4.00176636634	
1.10849323114	4.00168911838	
1.12337605844	4.00161187041	
1.13827976642	4.00153462244	
1.15283982624	4.00145737447	
1.16679836608	4.0013801265	
1.18000861154	4.00130287853	
1.19241136722	4.00122563056	
1.2039983998	4.00114838259	
1.21478267877	4.00107113462	
1.22479210548	4.00099388665	
1.23409232544	4.00091663868	
1.24282940836	4.00083939071	
1.2512704419	4.00076214274	
1.25981510231	4.00068489477	
1.26895736492	4.0006076468	
1.27919305259	4.00053039883	
1.29089084858	4.00045315087	
1.3041634714	4.0003759029	
1.31878328874	4.00029865493	
1.33417753696	4.00022140696	
1.34951399496	4.00014415899	
1.36385712273	4.00006691102	
1.37634984532	3.99998966305	
1.38636773153	3.99991241508	
1.39360343942	3.99983516711	
1.39806484896	3.99975791914	
1.4	3.99968067117	
1.3997849782	3.9996034232	
1.39781922456	3.99952617523	
1.39446303202	3.99944892726	
1.39002716033	3.99937167929	
1.38479480935	3.99929443133	
1.37903699555	3.99921718336	
1.37298671119	3.99913993539	
1.36676628803	3.99906268742	
1.36030117352	3.99898543945	
1.35327740482	3.99890819148	
1.34519075463	3.99883094351	
1.33549364571	3.99875369554	
1.32379340293	3.99867644757	
1.31002240094	3.9985991996	
1.2945067093	3.99852195163	
1.27790194535	3.99844470366	
1.26102058191	3.99836745569	
1.24461634664	3.99829020772	
1.229201771	3.99821295975	
1.21495498712	3.99813571178	
1.20173499536	3.99805846382	
1.18918732796	3.99798121585	
1.17689630101	3.99790396788	
1.16453136216	3.99782671991	
1.15194365826	3.99774947194	
1.1391909149	3.99767222397	
1.1264959855	3.997594976	
1.11416633404	3.99751772803	
1.10250937283	3.99744048006	
1.09177008651	3.99736323209	
1.08209956833	3.99728598412	
1.07354744238	3.99720873615	
1.06606618833	3.99713148818	
1.05952123591	3.99705424021	
1.05370976287	3.99697699224	
1.04839438788	3.99689974427	
1.0433518479	3.99682249631	
1.0384256049	3.99674524834	
1.03356373118	3.99666800037	
1.02882573883	3.9965907524	
1.02435389305	3.99651350443	
1.02031943808	3.99643625646	
1.01686397163	3.99635900849	
1.01405637518	3.99628176052	
1.01187734926	3.99620451255	
1.01023186086	3.99612726458	
1.00898031147	3.99605001661	
1.00797522496	3.99597276864	
1.00709179917	3.99589552067	
1.00624562999	3.9958182727	
1.00539655103	3.99574102473	
1.0045417243	3.99566377677	
1.0045417243	3.99566377677	


==> fig_nmr_density_01.dat <==
x	y	
2.00184749207	3.82595654083	
1.99815250793	3.82595654083	
1.99801467449	3.82626363359	
1.99785117295	3.82657072636	
1.99757787028	3.82687781913	
1.99709571116	3.8271849119	
1.99630858812	3.82749200467	
1.99513923707	3.82779909743	
1.99353897756	3.8281061902	
1.99149027056	3.82841328297	
1.98900391635	3.82872037574	
1.98611382875	3.82902746851	
1.98287136701	3.82933456127	
1.97933909258	3.82964165404	
1.97558224728	3.82994874681	
1.97165673099	3.83025583958	
1.96759508897	3.83056293235	
1.96339537836	3.83087002512	
1.95901910034	3.83117711788	
1.95440179022	3.83148421065	
1.94947394953	3.83179130342	
1.94418388319	3.83209839619	
1.93851135476	3.83240548896	
1.93246353335	3.83271258172	
1.92605118454	3.83301967449	
1.91925044214	3.83332676726	
1.91196150372	3.83363386003	
1.90397968156	3.8339409528	
1.89499600622	3.83424804556	
1.88464149948	3.83455513833	
1.87257745253	3.8348622311	
1.85861323526	3.83516932387	
1.84281127654	3.83547641664	
1.82553052098	3.8357835094	
1.80737650389	3.83609060217	
1.7890654807	3.83639769494	
1.77125201355	3.83670478771	
1.7543880263	3.83701188048	
1.73866276015	3.83731897325	
1.72402797682	3.83762606601	
1.71027128287	3.83793315878	
1.697090966	3.83824025155	
1.68415257443	3.83854734432	
1.67114589355	3.83885443709	
1.65787561282	3.83916152985	
1.64439256548	3.83946862262	
1.63112151708	3.83977571539	
1.61890550044	3.84008280816	
1.60889851748	3.84038990093	
1.60229958152	3.84069699369	
1.6	3.84100408646	
1.60226877835	3.84131117923	
1.60859925447	3.841618272	
1.61778462781	3.84192536477	
1.6282075876	3.84223245753	
1.6382547295	3.8425395503	
1.64672581018	3.84284664307	
1.65311058141	3.84315373584	
1.65764796383	3.84346082861	
1.66115219485	3.84376792137	
1.66467087724	3.84407501414	
1.66910509869	3.84438210691	
1.67494182394	3.84468919968	
1.68220374017	3.84499629245	
1.69062166541	3.84530338522	
1.69992508744	3.84561047798	
1.71008792222	3.84591757075	
1.72139645677	3.84622466352	
1.73431014934	3.84653175629	
1.74920239002	3.84683884906	
1.76612833036	3.84714594182	
1.78473859487	3.84745303459	
1.80436599517	3.84776012736	
1.82421914128	3.84806722013	
1.8435772313	3.8483743129	
1.86190738181	3.84868140566	
1.87888812884	3.84898849843	
1.89437299056	3.8492955912	
1.90833890917	3.84960268397	
1.9208433217	3.84990977674	
1.93198863524	3.8502168695	
1.94188598848	3.85052396227	
1.95062115194	3.85083105504	
1.9582373665	3.85113814781	
1.96474761808	3.85144524058	
1.97017220869	3.85175233334	
1.97457997015	3.85205942611	
1.97810743317	3.85236651888	
1.98094325606	3.85267361165	
1.98328608619	3.85298070442	
1.98529870817	3.85328779719	
1.9870811649	3.85359488995	
1.98867248078	3.85390198272	
1.99007447865	3.85420907549	
1.99128191357	3.85451616826	
1.99230434864	3.85482326103	
1.9931732391	3.85513035379	
1.99393602371	3.85543744656	
1.99464334013	3.85574453933	
1.99533563355	3.8560516321	
1.99603361649	3.85635872487	
2.00396638351	3.85635872487	
2.00396638351	3.85635872487	
2.00466436645	3.8560516321	
2.00535665987	3.85574453933	
2.00606397629	3.85543744656	
2.0068267609	3.85513035379	
2.00769565136	3.85482326103	
2.00871808643	3.85451616826	
2.00992552135	3.85420907549	
2.01132751922	3.85390198272	
2.0129188351	3.85359488995	
2.01470129183	3.85328779719	
2.01671391381	3.85298070442	
2.01905674394	3.85267361165	
2.02189256683	3.85236651888	
2.02542002985	3.85205942611	
2.02982779131	3.85175233334	
2.03525238192	3.85144524058	
2.0417626335	3.85113814781	
2.04937884806	3.85083105504	
2.05811401152	3.85052396227	
2.06801136476	3.8502168695	
2.0791566783	3.84990977674	
2.09166109083	3.84960268397	
2.10562700944	3.8492955912	
2.12111187116	3.84898849843	
2.13809261819	3.84868140566	
2.1564227687	3.8483743129	
2.17578085872	3.84806722013	
2.19563400483	3.84776012736	
2.21526140513	3.84745303459	
2.23387166964	3.84714594182	
2.25079760998	3.84683884906	
2.26568985066	3.84653175629	
2.27860354323	3.84622466352	
2.28991207778	3.84591757075	
2.30007491256	3.84561047798	
2.30937833459	3.84530338522	
2.31779625983	3.84499629245	
2.32505817606	3.84468919968	
2.33089490131	3.84438210691	
2.33532912276	3.84407501414	
2.33884780515	3.84376792137	
2.34235203617	3.84346082861	
2.34688941859	3.84315373584	
2.35327418982	3.84284664307	
2.3617452705	3.8425395503	
2.3717924124	3.84223245753	
2.38221537219	3.84192536477	
2.39140074553	3.841618272	
2.39773122165	3.84131117923	
2.4	3.84100408646	
2.39770041848	3.84069699369	
2.39110148252	3.84038990093	
2.38109449956	3.84008280816	
2.36887848292	3.83977571539	
2.35560743452	3.83946862262	
2.34212438718	3.83916152985	
2.32885410645	3.83885443709	
2.31584742557	3.83854734432	
2.302909034	3.83824025155	
2.28972871713	3.83793315878	
2.27597202318	3.83762606601	
2.26133723985	3.83731897325	
2.2456119737	3.83701188048	
2.22874798645	3.83670478771	
2.2109345193	3.83639769494	
2.19262349611	3.83609060217	
2.17446947902	3.8357835094	
2.15718872346	3.83547641664	
2.14138676474	3.83516932387	
2.12742254747	3.8348622311	
2.11535850052	3.83455513833	
2.10500399378	3.83424804556	
2.09602031844	3.8339409528	
2.08803849628	3.83363386003	
2.08074955786	3.83332676726	
2.07394881546	3.83301967449	
2.06753646665	3.83271258172	
2.06148864524	3.83240548896	
2.05581611681	3.83209839619	
2.05052605047	3.83179130342	
2.04559820978	3.83148421065	
2.04098089966	3.83117711788	
2.03660462164	3.83087002512	
2.03240491103	3.83056293235	
2.02834326901	3.83025583958	
2.02441775272	3.82994874681	
2.02066090742	3.82964165404	
2.01712863299	3.82933456127	
2.01388617125	3.82902746851	
2.01099608365	3.82872037574	
2.00850972944	3.82841328297	
2.00646102244	3.8281061902	
2.00486076293	3.82779909743	
2.00369141188	3.82749200467	
2.00290428884	3.8271849119	
2.00242212972	3.82687781913	
2.00214882705	3.82657072636	
2.00198532551	3.82626363359	
2.00184749207	3.82595654083	
2.00184749207	3.82595654083	


==> fig_nmr_density_02.dat <==
x	y	
3.00505875398	3.75396271957	
2.99494124602	3.75396271957	
2.99363578579	3.75421972664	
2.99215679419	3.75447673372	
2.99048429988	3.75473374079	
2.98858574614	3.75499074786	
2.98640715127	3.75524775494	
2.98386131465	3.75550476201	
2.98082238062	3.75576176908	
2.97713802901	3.75601877616	
2.97266304093	3.75627578323	
2.96730370386	3.7565327903	
2.96105136923	3.75678979737	
2.95398565302	3.75704680445	
2.94624456528	3.75730381152	
2.9379793377	3.75756081859	
2.92931996121	3.75781782567	
2.92036583481	3.75807483274	
2.91119328708	3.75833183981	
2.90185764101	3.75858884689	
2.89237581689	3.75884585396	
2.88270079386	3.75910286103	
2.87271919586	3.75935986811	
2.86229657919	3.75961687518	
2.85136105437	3.75987388225	
2.83997850265	3.76013088933	
2.82836331141	3.7603878964	
2.81680092678	3.76064490347	
2.80551468406	3.76090191054	
2.7945502201	3.76115891762	
2.78374474394	3.76141592469	
2.77279703935	3.76167293176	
2.76139284628	3.76192993884	
2.74931262101	3.76218694591	
2.73647243845	3.76244395298	
2.72290272332	3.76270096006	
2.70871078588	3.76295796713	
2.69407161066	3.7632149742	
2.67925250265	3.76347198128	
2.66463623992	3.76372898835	
2.6506997519	3.76398599542	
2.63793768388	3.76424300249	
2.62676515015	3.76450000957	
2.61745313215	3.76475701664	
2.61012649745	3.76501402371	
2.60480799334	3.76527103079	
2.60146147962	3.76552803786	
2.6	3.76578504493	
2.60026842654	3.76604205201	
2.60204747911	3.76629905908	
2.60512129704	3.76655606615	
2.60940335534	3.76681307323	
2.61505974942	3.7670700803	
2.62254790602	3.76732708737	
2.63252146956	3.76758409445	
2.6456195058	3.76784110152	
2.66221868848	3.76809810859	
2.6822464448	3.76835511566	
2.70512481078	3.76861212274	
2.72985925683	3.76886912981	
2.75523330701	3.76912613688	
2.78003944809	3.76938314396	
2.80327601074	3.76964015103	
2.82426306694	3.7698971581	
2.84266594041	3.77015416518	
2.8584480033	3.77041117225	
2.87179209315	3.77066817932	
2.88302643274	3.7709251864	
2.89257128947	3.77118219347	
2.90089994754	3.77143920054	
2.90849579322	3.77169620762	
2.91579292683	3.77195321469	
2.92310600493	3.77221022176	
2.9305729981	3.77246722883	
2.93813915156	3.77272423591	
2.94559698412	3.77298124298	
2.95267247035	3.77323825005	
2.959125482	3.77349525713	
2.96482545464	3.7737522642	
2.96977503452	3.77400927127	
2.97407906051	3.77426627835	
2.97788096511	3.77452328542	
2.98130076548	3.77478029249	
2.9844023601	3.77503729957	
2.98719767714	3.77529430664	
2.98967428934	3.77555131371	
2.99182397458	3.77580832079	
2.99365592354	3.77606532786	
2.99519273345	3.77632233493	
2.9964586538	3.776579342	
2.99747116315	3.77683634908	
2.99824075367	3.77709335615	
2.99877664172	3.77735036322	
2.99909333231	3.7776073703	
2.99921479208	3.77786437737	
2.99917604705	3.77812138444	
2.99902318853	3.77837839152	
2.99881169778	3.77863539859	
2.99860169277	3.77889240566	
2.99844921256	3.77914941274	
2.99839513597	3.77940641981	
3.00160486403	3.77940641981	
3.00160486403	3.77940641981	
3.00155078744	3.77914941274	
3.00139830723	3.77889240566	
3.00118830222	3.77863539859	
3.00097681147	3.77837839152	
3.00082395295	3.77812138444	
3.00078520792	3.77786437737	
3.00090666769	3.7776073703	
3.00122335828	3.77735036322	
3.00175924633	3.77709335615	
3.00252883685	3.77683634908	
3.0035413462	3.776579342	
3.00480726655	3.77632233493	
3.00634407646	3.77606532786	
3.00817602542	3.77580832079	
3.01032571066	3.77555131371	
3.01280232286	3.77529430664	
3.0155976399	3.77503729957	
3.01869923452	3.77478029249	
3.02211903489	3.77452328542	
3.02592093949	3.77426627835	
3.03022496548	3.77400927127	
3.03517454536	3.7737522642	
3.040874518	3.77349525713	
3.04732752965	3.77323825005	
3.05440301588	3.77298124298	
3.06186084844	3.77272423591	
3.0694270019	3.77246722883	
3.07689399507	3.77221022176	
3.08420707317	3.77195321469	
3.09150420678	3.77169620762	
3.09910005246	3.77143920054	
3.10742871053	3.77118219347	
3.11697356726	3.7709251864	
3.12820790685	3.77066817932	
3.1415519967	3.77041117225	
3.15733405959	3.77015416518	
3.17573693306	3.7698971581	
3.19672398926	3.76964015103	
3.21996055191	3.76938314396	
3.24476669299	3.76912613688	
3.27014074317	3.76886912981	
3.29487518922	3.76861212274	
3.3177535552	3.76835511566	
3.33778131152	3.76809810859	
3.3543804942	3.76784110152	
3.36747853044	3.76758409445	
3.37745209398	3.76732708737	
3.38494025058	3.7670700803	
3.39059664466	3.76681307323	
3.39487870296	3.76655606615	
3.39795252089	3.76629905908	
3.39973157346	3.76604205201	
3.4	3.76578504493	
3.39853852038	3.76552803786	
3.39519200666	3.76527103079	
3.38987350255	3.76501402371	
3.38254686785	3.76475701664	
3.37323484985	3.76450000957	
3.36206231612	3.76424300249	
3.3493002481	3.76398599542	
3.33536376008	3.76372898835	
3.32074749735	3.76347198128	
3.30592838934	3.7632149742	
3.29128921412	3.76295796713	
3.27709727668	3.76270096006	
3.26352756155	3.76244395298	
3.25068737899	3.76218694591	
3.23860715372	3.76192993884	
3.22720296065	3.76167293176	
3.21625525606	3.76141592469	
3.2054497799	3.76115891762	
3.19448531594	3.76090191054	
3.18319907322	3.76064490347	
3.17163668859	3.7603878964	
3.16002149735	3.76013088933	
3.14863894563	3.75987388225	
3.13770342081	3.75961687518	
3.12728080414	3.75935986811	
3.11729920614	3.75910286103	
3.10762418311	3.75884585396	
3.09814235899	3.75858884689	
3.08880671292	3.75833183981	
3.07963416519	3.75807483274	
3.07068003879	3.75781782567	
3.0620206623	3.75756081859	
3.05375543472	3.75730381152	
3.04601434698	3.75704680445	
3.03894863077	3.75678979737	
3.03269629614	3.7565327903	
3.02733695907	3.75627578323	
3.02286197099	3.75601877616	
3.01917761938	3.75576176908	
3.01613868535	3.75550476201	
3.01359284873	3.75524775494	
3.01141425386	3.75499074786	
3.00951570012	3.75473374079	
3.00784320581	3.75447673372	
3.00636421421	3.75421972664	
3.00505875398	3.75396271957	
3.00505875398	3.75396271957	


==> fig_nmr_density_03.dat <==
x	y	
4.0015182785	3.68008883251	
3.9984817215	3.68008883251	
3.99864526414	3.68059001434	
3.99903757607	3.68109119617	
3.99945558832	3.681592378	
3.99975440084	3.68209355983	
3.99990926875	3.68259474166	
3.99996113248	3.68309592349	
3.99994113614	3.68359710532	
3.9998356752	3.68409828715	
3.99960051514	3.68459946898	
3.99922245573	3.68510065081	
3.99879468903	3.68560183264	
3.99851239517	3.68610301447	
3.99853821803	3.6866041963	
3.99885637483	3.68710537813	
3.9992876542	3.68760655996	
3.99964673218	3.68810774179	
3.99986051634	3.68860892362	
3.99995615211	3.68911010545	
3.99998902562	3.68961128728	
3.99999781316	3.69011246911	
3.99999965305	3.69061365094	
3.99999995618	3.69111483277	
3.99999999559	3.6916160146	
3.99999999965	3.69211719643	
3.99999999998	3.69261837826	
4.0	3.6931195601	
4.0	3.69362074193	
4.0	3.69412192376	
4.0	3.69462310559	
4.0	3.69512428742	
4.0	3.69562546925	
4.0	3.69612665108	
3.99999999997	3.69662783291	
3.99999999947	3.69712901474	
3.99999999356	3.69763019657	
3.99999993739	3.6981313784	
3.99999951175	3.69863256023	
3.99999693267	3.69913374206	
3.99998437184	3.69963492389	
3.99993477371	3.70013610572	
3.99977392304	3.70063728755	
3.99933820749	3.70113846938	
3.99833454999	3.70163965121	
3.99633998651	3.70214083304	
3.9928879362	3.70264201487	
3.98762840353	3.7031431967	
3.98040627805	3.70364437853	
3.97113073795	3.70414556036	
3.9596987023	3.70464674219	
3.9463402867	3.70514792402	
3.93196425239	3.70564910585	
3.91756731896	3.70615028768	
3.90291524885	3.70665146951	
3.8861264687	3.70715265134	
3.86508299468	3.70765383317	
3.83927512767	3.708155015	
3.80979379999	3.70865619683	
3.77737294925	3.70915737866	
3.74131402265	3.70965856049	
3.7015001486	3.71015974232	
3.66139813779	3.71066092415	
3.62780556011	3.71116210599	
3.60681186811	3.71166328782	
3.6	3.71216446965	
3.60412347396	3.71266565148	
3.61365859118	3.71316683331	
3.62414912673	3.71366801514	
3.63456723053	3.71416919697	
3.64710502251	3.7146703788	
3.66442729345	3.71517156063	
3.68678342136	3.71567274246	
3.71137449899	3.71617392429	
3.73439279144	3.71667510612	
3.75431338467	3.71717628795	
3.77367144738	3.71767746978	
3.796957243	3.71817865161	
3.82596224513	3.71867983344	
3.85742234366	3.71918101527	
3.8856747618	3.7196821971	
3.90730902503	3.72018337893	
3.92300564329	3.72068456076	
3.93559161125	3.72118574259	
3.94716971213	3.72168692442	
3.9580118565	3.72218810625	
3.96736121226	3.72268928808	
3.97466827529	3.72319046991	
3.98011828092	3.72369165174	
3.98435830659	3.72419283357	
3.98793150971	3.7246940154	
3.99097709461	3.72519519723	
3.99340435309	3.72569637906	
3.9952246676	3.72619756089	
3.99661349712	3.72669874272	
3.99770901132	3.72719992455	
3.99848061637	3.72770110638	
3.99883034162	3.72820228821	
3.9987835489	3.72870347004	
3.99856105431	3.72920465188	
3.99845913915	3.72970583371	
4.00154086085	3.72970583371	
4.00154086085	3.72970583371	
4.00143894569	3.72920465188	
4.0012164511	3.72870347004	
4.00116965838	3.72820228821	
4.00151938363	3.72770110638	
4.00229098868	3.72719992455	
4.00338650288	3.72669874272	
4.0047753324	3.72619756089	
4.00659564691	3.72569637906	
4.00902290539	3.72519519723	
4.01206849029	3.7246940154	
4.01564169341	3.72419283357	
4.01988171908	3.72369165174	
4.02533172471	3.72319046991	
4.03263878774	3.72268928808	
4.0419881435	3.72218810625	
4.05283028787	3.72168692442	
4.06440838875	3.72118574259	
4.07699435671	3.72068456076	
4.09269097497	3.72018337893	
4.1143252382	3.7196821971	
4.14257765634	3.71918101527	
4.17403775487	3.71867983344	
4.203042757	3.71817865161	
4.22632855262	3.71767746978	
4.24568661533	3.71717628795	
4.26560720856	3.71667510612	
4.28862550101	3.71617392429	
4.31321657864	3.71567274246	
4.33557270655	3.71517156063	
4.35289497749	3.7146703788	
4.36543276947	3.71416919697	
4.37585087327	3.71366801514	
4.38634140882	3.71316683331	
4.39587652604	3.71266565148	
4.4	3.71216446965	
4.39318813189	3.71166328782	
4.37219443989	3.71116210599	
4.33860186221	3.71066092415	
4.2984998514	3.71015974232	
4.25868597735	3.70965856049	
4.22262705075	3.70915737866	
4.19020620001	3.70865619683	
4.16072487233	3.708155015	
4.13491700532	3.70765383317	
4.1138735313	3.70715265134	
4.09708475115	3.70665146951	
4.08243268104	3.70615028768	
4.06803574761	3.70564910585	
4.0536597133	3.70514792402	
4.0403012977	3.70464674219	
4.02886926205	3.70414556036	
4.01959372195	3.70364437853	
4.01237159647	3.7031431967	
4.0071120638	3.70264201487	
4.00366001349	3.70214083304	
4.00166545001	3.70163965121	
4.00066179251	3.70113846938	
4.00022607696	3.70063728755	
4.00006522629	3.70013610572	
4.00001562816	3.69963492389	
4.00000306733	3.69913374206	
4.00000048825	3.69863256023	
4.00000006261	3.6981313784	
4.00000000644	3.69763019657	
4.00000000053	3.69712901474	
4.00000000003	3.69662783291	
4.0	3.69612665108	
4.0	3.69562546925	
4.0	3.69512428742	
4.0	3.69462310559	
4.0	3.69412192376	
4.0	3.69362074193	
4.0	3.6931195601	
4.00000000002	3.69261837826	
4.00000000035	3.69211719643	
4.00000000441	3.6916160146	
4.00000004382	3.69111483277	
4.00000034695	3.69061365094	
4.00000218684	3.69011246911	
4.00001097438	3.68961128728	
4.00004384789	3.68911010545	
4.00013948366	3.68860892362	
4.00035326782	3.68810774179	
4.0007123458	3.68760655996	
4.00114362517	3.68710537813	
4.00146178197	3.6866041963	
4.00148760483	3.68610301447	
4.00120531097	3.68560183264	
4.00077754427	3.68510065081	
4.00039948486	3.68459946898	
4.0001643248	3.68409828715	
4.00005886386	3.68359710532	
4.00003886752	3.68309592349	
4.00009073125	3.68259474166	
4.00024559916	3.68209355983	
4.00054441168	3.681592378	
4.00096242393	3.68109119617	
4.00135473586	3.68059001434	
4.0015182785	3.68008883251	
4.0015182785	3.68008883251	


==> fig_nmr_density_04.dat <==
x	y	
5.00756816799	3.6739231705	
4.99243183201	3.6739231705	
4.99019041862	3.67435686387	
4.987599041	3.67479055724	
4.98397813077	3.67522425061	
4.97861660822	3.67565794398	
4.97115674901	3.67609163734	
4.96189065374	3.67652533071	
4.95174680798	3.67695902408	
4.94163667636	3.67739271745	
4.93142543189	3.67782641082	
4.91957459884	3.67826010418	
4.90409298969	3.67869379755	
4.88404694073	3.67912749092	
4.86028422209	3.67956118429	
4.83485575709	3.67999487766	
4.80969699186	3.68042857102	
4.78549256036	3.68086226439	
4.76153477753	3.68129595776	
4.73683752311	3.68172965113	
4.71146021028	3.6821633445	
4.68636966926	3.68259703787	
4.66208058063	3.68303073123	
4.63853116715	3.6834644246	
4.61714326498	3.68389811797	
4.60239185848	3.68433181134	
4.6	3.68476550471	
4.61275002141	3.68519919807	
4.63794052973	3.68563289144	
4.66909691289	3.68606658481	
4.70022160812	3.68650027818	
4.72848320523	3.68693397155	
4.75349007895	3.68736766492	
4.77522970126	3.68780135828	
4.79355979851	3.68823505165	
4.80938715483	3.68866874502	
4.82526404144	3.68910243839	
4.84394392083	3.68953613176	
4.86616996098	3.68996982512	
4.89012463421	3.69040351849	
4.91305882047	3.69083721186	
4.93313331644	3.69127090523	
4.94972408288	3.6917045986	
4.96270957368	3.69213829196	
4.97217847835	3.69257198533	
4.97873556926	3.6930056787	
4.98349178335	3.69343937207	
4.9874071089	3.69387306544	
4.99074909263	3.69430675881	
4.99332734085	3.69474045217	
4.99509309746	3.69517414554	
4.99630509305	3.69560783891	
4.99721617672	3.69604153228	
4.99785918084	3.69647522565	
4.99819459096	3.69690891901	
4.99831832765	3.69734261238	
4.99842453321	3.69777630575	
4.99860786087	3.69820999912	
4.99878101453	3.69864369249	
4.99880493814	3.69907738586	
4.99867225245	3.69951107922	
4.99854154678	3.69994477259	
4.99859414218	3.70037846596	
4.99887186787	3.70081215933	
4.99925975224	3.7012458527	
4.99960500889	3.70167954606	
4.99982887538	3.70211323943	
4.99993969256	3.7025469328	
4.99998180844	3.70298062617	
4.99999070448	3.70341431954	
4.99997712604	3.7038480129	
4.99992531725	3.70428170627	
4.99979613524	3.70471539964	
4.99954791158	3.70514909301	
4.99918662728	3.70558278638	
4.99881282474	3.70601647975	
4.99859428294	3.70645017311	
4.99864967352	3.70688386648	
4.99894770517	3.70731755985	
4.99933473623	3.70775125322	
4.99965880073	3.70818494659	
4.99985803539	3.70861863995	
4.99995208076	3.70905233332	
4.99998687808	3.70948602669	
4.99999708497	3.70991972006	
4.99999947465	3.71035341343	
4.99999992319	3.7107871068	
4.99999999086	3.71122080016	
4.99999999871	3.71165449353	
4.9999999954	3.7120881869	
4.99999995925	3.71252188027	
4.99999970277	3.71295557364	
4.99999824106	3.713389267	
4.99999155563	3.71382296037	
4.99996711169	3.71425665374	
4.99989608609	3.71469034711	
4.99973364328	3.71512404048	
4.99944612544	3.71555773384	
4.99906563417	3.71599142721	
4.99872126583	3.71642512058	
4.99858028432	3.71685881395	
5.00141971568	3.71685881395	
5.00141971568	3.71685881395	
5.00127873417	3.71642512058	
5.00093436583	3.71599142721	
5.00055387456	3.71555773384	
5.00026635672	3.71512404048	
5.00010391391	3.71469034711	
5.00003288831	3.71425665374	
5.00000844437	3.71382296037	
5.00000175894	3.713389267	
5.00000029723	3.71295557364	
5.00000004075	3.71252188027	
5.0000000046	3.7120881869	
5.00000000129	3.71165449353	
5.00000000914	3.71122080016	
5.00000007681	3.7107871068	
5.00000052535	3.71035341343	
5.00000291503	3.70991972006	
5.00001312192	3.70948602669	
5.00004791924	3.70905233332	
5.00014196461	3.70861863995	
5.00034119927	3.70818494659	
5.00066526377	3.70775125322	
5.00105229483	3.70731755985	
5.00135032648	3.70688386648	
5.00140571706	3.70645017311	
5.00118717526	3.70601647975	
5.00081337272	3.70558278638	
5.00045208842	3.70514909301	
5.00020386476	3.70471539964	
5.00007468275	3.70428170627	
5.00002287396	3.7038480129	
5.00000929552	3.70341431954	
5.00001819156	3.70298062617	
5.00006030744	3.7025469328	
5.00017112462	3.70211323943	
5.00039499111	3.70167954606	
5.00074024776	3.7012458527	
5.00112813213	3.70081215933	
5.00140585782	3.70037846596	
5.00145845322	3.69994477259	
5.00132774755	3.69951107922	
5.00119506186	3.69907738586	
5.00121898547	3.69864369249	
5.00139213913	3.69820999912	
5.00157546679	3.69777630575	
5.00168167235	3.69734261238	
5.00180540904	3.69690891901	
5.00214081916	3.69647522565	
5.00278382328	3.69604153228	
5.00369490695	3.69560783891	
5.00490690254	3.69517414554	
5.00667265915	3.69474045217	
5.00925090737	3.69430675881	
5.0125928911	3.69387306544	
5.01650821665	3.69343937207	
5.02126443074	3.6930056787	
5.02782152165	3.69257198533	
5.03729042632	3.69213829196	
5.05027591712	3.6917045986	
5.06686668356	3.69127090523	
5.08694117953	3.69083721186	
5.10987536579	3.69040351849	
5.13383003902	3.68996982512	
5.15605607917	3.68953613176	
5.17473595856	3.68910243839	
5.19061284517	3.68866874502	
5.20644020149	3.68823505165	
5.22477029874	3.68780135828	
5.24650992105	3.68736766492	
5.27151679477	3.68693397155	
5.29977839188	3.68650027818	
5.33090308711	3.68606658481	
5.36205947027	3.68563289144	
5.38724997859	3.68519919807	
5.4	3.68476550471	
5.39760814152	3.68433181134	
5.38285673502	3.68389811797	
5.36146883285	3.6834644246	
5.33791941937	3.68303073123	
5.31363033074	3.68259703787	
5.28853978972	3.6821633445	
5.26316247689	3.68172965113	
5.23846522247	3.68129595776	
5.21450743964	3.68086226439	
5.19030300814	3.68042857102	
5.16514424291	3.67999487766	
5.13971577791	3.67956118429	
5.11595305927	3.67912749092	
5.09590701031	3.67869379755	
5.08042540116	3.67826010418	
5.06857456811	3.67782641082	
5.05836332364	3.67739271745	
5.04825319202	3.67695902408	
5.03810934626	3.67652533071	
5.02884325099	3.67609163734	
5.02138339178	3.67565794398	
5.01602186923	3.67522425061	
5.012400959	3.67479055724	
5.00980958138	3.67435686387	
5.00756816799	3.6739231705	
5.00756816799	3.6739231705	


==> fig_nmr_density_05.dat <==
x	y	
6.00497473167	3.33983302529	
5.99502526833	3.33983302529	
5.99423554955	3.34081891642	
5.99343485165	3.34180480755	
5.99257346205	3.34279069868	
5.99157474877	3.34377658981	
5.99034592405	3.34476248094	
5.98879308669	3.34574837207	
5.98683930924	3.34673426319	
5.98444401582	3.34772015432	
5.98161965754	3.34870604545	
5.97843894715	3.34969193658	
5.97502529622	3.35067782771	
5.97152266324	3.35166371884	
5.96804836613	3.35264960996	
5.96464049292	3.35363550109	
5.96121641837	3.35462139222	
5.95755810627	3.35560728335	
5.95333347974	3.35659317448	
5.94815333196	3.35757906561	
5.94165276839	3.35856495673	
5.93357753651	3.35955084786	
5.92385134317	3.36053673899	
5.91260304998	3.36152263012	
5.90014391371	3.36250852125	
5.88690248425	3.36349441238	
5.87334115851	3.36448030351	
5.85988434665	3.36546619463	
5.8468785068	3.36645208576	
5.83458323175	3.36743797689	
5.8231731598	3.36842386802	
5.81272643756	3.36940975915	
5.80319094513	3.37039565028	
5.79434481166	3.3713815414	
5.78578515801	3.37236743253	
5.77697490453	3.37335332366	
5.76735198471	3.37433921479	
5.75647224814	3.37532510592	
5.74413533886	3.37631099705	
5.73044431311	3.37729688818	
5.71577481861	3.3782827793	
5.70066694506	3.37926867043	
5.68568512076	3.38025456156	
5.67130293567	3.38124045269	
5.65785377735	3.38222634382	
5.64555190788	3.38321223495	
5.63455162958	3.38419812607	
5.62499603237	3.3851840172	
5.61702096974	3.38616990833	
5.61071434374	3.38715579946	
5.60606230961	3.38814169059	
5.60292265397	3.38912758172	
5.60104822863	3.39011347285	
5.6001540611	3.39109936397	
5.6	3.3920852551	
5.60045738298	3.39307114623	
5.60154054103	3.39405703736	
5.60340102685	3.39504292849	
5.60629438997	3.39602881962	
5.61053285085	3.39701471074	
5.616434808	3.39800060187	
5.62427763778	3.398986493	
5.63425612401	3.39997238413	
5.64644630834	3.40095827526	
5.66077500324	3.40194416639	
5.67699967031	3.40293005752	
5.69470985257	3.40391594864	
5.71336388068	3.40490183977	
5.73236680144	3.4058877309	
5.75117713733	3.40687362203	
5.76941016449	3.40785951316	
5.7868975823	3.40884540429	
5.80367621665	3.40983129541	
5.81990765872	3.41081718654	
5.83576142207	3.41180307767	
5.85130983884	3.4127889688	
5.86647586516	3.41377485993	
5.88105005925	3.41476075106	
5.894763277	3.41574664219	
5.90738046571	3.41673253331	
5.91877595185	3.41771842444	
5.92896186979	3.41870431557	
5.93806284717	3.4196902067	
5.94625255249	3.42067609783	
5.95368214005	3.42166198896	
5.96043134973	3.42264788008	
5.9665003146	3.42363377121	
5.9718403775	3.42461966234	
5.97640498301	3.42560555347	
5.98019490872	3.4265914446	
5.98327796857	3.42757733573	
5.98577762578	3.42856322686	
5.98783977811	3.42954911798	
5.98959522708	3.43053500911	
5.99113421327	3.43152090024	
5.99250107033	3.43250679137	
5.9937067094	3.4334926825	
5.99474941199	3.43447857363	
5.99563294159	3.43546446475	
5.99637476404	3.43645035588	
5.99700338491	3.43743624701	
6.00299661509	3.43743624701	
6.00299661509	3.43743624701	
6.00362523596	3.43645035588	
6.00436705841	3.43546446475	
6.00525058801	3.43447857363	
6.0062932906	3.4334926825	
6.00749892967	3.43250679137	
6.00886578673	3.43152090024	
6.01040477292	3.43053500911	
6.01216022189	3.42954911798	
6.01422237422	3.42856322686	
6.01672203143	3.42757733573	
6.01980509128	3.4265914446	
6.02359501699	3.42560555347	
6.0281596225	3.42461966234	
6.0334996854	3.42363377121	
6.03956865027	3.42264788008	
6.04631785995	3.42166198896	
6.05374744751	3.42067609783	
6.06193715283	3.4196902067	
6.07103813021	3.41870431557	
6.08122404815	3.41771842444	
6.09261953429	3.41673253331	
6.105236723	3.41574664219	
6.11894994075	3.41476075106	
6.13352413484	3.41377485993	
6.14869016116	3.4127889688	
6.16423857793	3.41180307767	
6.18009234128	3.41081718654	
6.19632378335	3.40983129541	
6.2131024177	3.40884540429	
6.23058983551	3.40785951316	
6.24882286267	3.40687362203	
6.26763319856	3.4058877309	
6.28663611932	3.40490183977	
6.30529014743	3.40391594864	
6.32300032969	3.40293005752	
6.33922499676	3.40194416639	
6.35355369166	3.40095827526	
6.36574387599	3.39997238413	
6.37572236222	3.398986493	
6.383565192	3.39800060187	
6.38946714915	3.39701471074	
6.39370561003	3.39602881962	
6.39659897315	3.39504292849	
6.39845945897	3.39405703736	
6.39954261702	3.39307114623	
6.4	3.3920852551	
6.3998459389	3.39109936397	
6.39895177137	3.39011347285	
6.39707734603	3.38912758172	
6.39393769039	3.38814169059	
6.38928565626	3.38715579946	
6.38297903026	3.38616990833	
6.37500396763	3.3851840172	
6.36544837042	3.38419812607	
6.35444809212	3.38321223495	
6.34214622265	3.38222634382	
6.32869706433	3.38124045269	
6.31431487924	3.38025456156	
6.29933305494	3.37926867043	
6.28422518139	3.3782827793	
6.26955568689	3.37729688818	
6.25586466114	3.37631099705	
6.24352775186	3.37532510592	
6.23264801529	3.37433921479	
6.22302509547	3.37335332366	
6.21421484199	3.37236743253	
6.20565518834	3.3713815414	
6.19680905487	3.37039565028	
6.18727356244	3.36940975915	
6.1768268402	3.36842386802	
6.16541676825	3.36743797689	
6.1531214932	3.36645208576	
6.14011565335	3.36546619463	
6.12665884149	3.36448030351	
6.11309751575	3.36349441238	
6.09985608629	3.36250852125	
6.08739695002	3.36152263012	
6.07614865683	3.36053673899	
6.06642246349	3.35955084786	
6.05834723161	3.35856495673	
6.05184666804	3.35757906561	
6.04666652026	3.35659317448	
6.04244189373	3.35560728335	
6.03878358163	3.35462139222	
6.03535950708	3.35363550109	
6.03195163387	3.35264960996	
6.02847733676	3.35166371884	
6.02497470378	3.35067782771	
6.02156105285	3.34969193658	
6.01838034246	3.34870604545	
6.01555598418	3.34772015432	
6.01316069076	3.34673426319	
6.01120691331	3.34574837207	
6.00965407595	3.34476248094	
6.00842525123	3.34377658981	
6.00742653795	3.34279069868	
6.00656514835	3.34180480755	
6.00576445045	3.34081891642	
6.00497473167	3.33983302529	
6.00497473167	3.33983302529	


==> fig_nmr_density_06.dat <==
x	y	
7.00181033917	3.21877830132	
6.99818966083	3.21877830132	
6.9981289184	3.21934864847	
6.99810767079	3.21991899561	
6.99808317719	3.22048934276	
6.99800387914	3.2210596899	
6.9978175703	3.22163003704	
6.99747503606	3.22220038419	
6.99692867552	3.22277073133	
6.99612994435	3.22334107847	
6.99503167491	3.22391142562	
6.99359931385	3.22448177276	
6.99182919324	3.22505211991	
6.98976522565	3.22562246705	
6.98750224257	3.22619281419	
6.98516750371	3.22676316134	
6.9828810356	3.22733350848	
6.98070616115	3.22790385563	
6.97860830726	3.22847420277	
6.97643923486	3.22904454991	
6.9739554076	3.22961489706	
6.97086709921	3.2301852442	
6.96690428001	3.23075559134	
6.96188028978	3.23132593849	
6.95573572697	3.23189628563	
6.94855089975	3.23246663278	
6.94052267542	3.23303697992	
6.9319090603	3.23360732706	
6.92295266158	3.23417767421	
6.91380246577	3.23474802135	
6.90445925998	3.2353183685	
6.89476774924	3.23588871564	
6.88446388865	3.23645906278	
6.87326263719	3.23702940993	
6.86095125776	3.23759975707	
6.84744984365	3.23817010421	
6.83281805147	3.23874045136	
6.817214964	3.2393107985	
6.80083977608	3.23988114565	
6.7838825382	3.24045149279	
6.76649931979	3.24102183993	
6.74880923126	3.24159218708	
6.73090485731	3.24216253422	
6.7128736881	3.24273288137	
6.6948352223	3.24330322851	
6.67699488755	3.24387357565	
6.65970069971	3.2444439228	
6.64347297352	3.24501426994	
6.62897601099	3.24558461708	
6.61691936613	3.24615496423	
6.60790701047	3.24672531137	
6.60227916044	3.24729565852	
6.6	3.24786600566	
6.60063182703	3.2484363528	
6.60340922899	3.24900669995	
6.60739675863	3.24957704709	
6.61168947497	3.25014739424	
6.61560341644	3.25071774138	
6.61880582505	3.25128808852	
6.62135316341	3.25185843567	
6.6236339155	3.25242878281	
6.62624216054	3.25299912996	
6.6298247471	3.2535694771	
6.63494354676	3.25413982424	
6.64197919572	3.25471017139	
6.65108502495	3.25528051853	
6.66218818817	3.25585086567	
6.6750297351	3.25642121282	
6.68923142317	3.25699155996	
6.70437154398	3.25756190711	
6.72004859497	3.25813225425	
6.73591651157	3.25870260139	
6.75168941473	3.25927294854	
6.76712985195	3.25984329568	
6.78204128408	3.26041364283	
6.7962778181	3.26098398997	
6.80976729829	3.26155433711	
6.82253011103	3.26212468426	
6.8346753	3.2626950314	
6.84636806111	3.26326537854	
6.85777922303	3.26383572569	
6.86903645807	3.26440607283	
6.88019335818	3.26497641998	
6.89122042111	3.26554676712	
6.90201147369	3.26611711426	
6.91239773738	3.26668746141	
6.9221686227	3.26725780855	
6.93110477256	3.2678281557	
6.93902623745	3.26839850284	
6.94584654811	3.26896884998	
6.95161111375	3.26953919713	
6.95649758382	3.27010954427	
6.96077072472	3.27067989141	
6.96470708301	3.27125023856	
6.96852060584	3.2718205857	
6.9723190055	3.27239093285	
6.9761033183	3.27296127999	
6.97980143207	3.27353162713	
6.98331337326	3.27410197428	
6.9865474612	3.27467232142	
6.98943787218	3.27524266857	
7.01056212782	3.27524266857	
7.01056212782	3.27524266857	
7.0134525388	3.27467232142	
7.01668662674	3.27410197428	
7.02019856793	3.27353162713	
7.0238966817	3.27296127999	
7.0276809945	3.27239093285	
7.03147939416	3.2718205857	
7.03529291699	3.27125023856	
7.03922927528	3.27067989141	
7.04350241618	3.27010954427	
7.04838888625	3.26953919713	
7.05415345189	3.26896884998	
7.06097376255	3.26839850284	
7.06889522744	3.2678281557	
7.0778313773	3.26725780855	
7.08760226262	3.26668746141	
7.09798852631	3.26611711426	
7.10877957889	3.26554676712	
7.11980664182	3.26497641998	
7.13096354193	3.26440607283	
7.14222077697	3.26383572569	
7.15363193889	3.26326537854	
7.1653247	3.2626950314	
7.17746988897	3.26212468426	
7.19023270171	3.26155433711	
7.2037221819	3.26098398997	
7.21795871592	3.26041364283	
7.23287014805	3.25984329568	
7.24831058527	3.25927294854	
7.26408348843	3.25870260139	
7.27995140503	3.25813225425	
7.29562845602	3.25756190711	
7.31076857683	3.25699155996	
7.3249702649	3.25642121282	
7.33781181183	3.25585086567	
7.34891497505	3.25528051853	
7.35802080428	3.25471017139	
7.36505645324	3.25413982424	
7.3701752529	3.2535694771	
7.37375783946	3.25299912996	
7.3763660845	3.25242878281	
7.37864683659	3.25185843567	
7.38119417495	3.25128808852	
7.38439658356	3.25071774138	
7.38831052503	3.25014739424	
7.39260324137	3.24957704709	
7.39659077101	3.24900669995	
7.39936817297	3.2484363528	
7.4	3.24786600566	
7.39772083956	3.24729565852	
7.39209298953	3.24672531137	
7.38308063387	3.24615496423	
7.37102398901	3.24558461708	
7.35652702648	3.24501426994	
7.34029930029	3.2444439228	
7.32300511245	3.24387357565	
7.3051647777	3.24330322851	
7.2871263119	3.24273288137	
7.26909514269	3.24216253422	
7.25119076874	3.24159218708	
7.23350068021	3.24102183993	
7.2161174618	3.24045149279	
7.19916022392	3.23988114565	
7.182785036	3.2393107985	
7.16718194853	3.23874045136	
7.15255015635	3.23817010421	
7.13904874224	3.23759975707	
7.12673736281	3.23702940993	
7.11553611135	3.23645906278	
7.10523225076	3.23588871564	
7.09554074002	3.2353183685	
7.08619753423	3.23474802135	
7.07704733842	3.23417767421	
7.0680909397	3.23360732706	
7.05947732458	3.23303697992	
7.05144910025	3.23246663278	
7.04426427303	3.23189628563	
7.03811971022	3.23132593849	
7.03309571999	3.23075559134	
7.02913290079	3.2301852442	
7.0260445924	3.22961489706	
7.02356076514	3.22904454991	
7.02139169274	3.22847420277	
7.01929383885	3.22790385563	
7.0171189644	3.22733350848	
7.01483249629	3.22676316134	
7.01249775743	3.22619281419	
7.01023477435	3.22562246705	
7.00817080676	3.22505211991	
7.00640068615	3.22448177276	
7.00496832509	3.22391142562	
7.00387005565	3.22334107847	
7.00307132448	3.22277073133	
7.00252496394	3.22220038419	
7.0021824297	3.22163003704	
7.00199612086	3.2210596899	
7.00191682281	3.22048934276	
7.00189232921	3.21991899561	
7.0018710816	3.21934864847	
7.00181033917	3.21877830132	
7.00181033917	3.21877830132	


==> fig_nmr_density_07.dat <==
x	y	
8.00255260146	3.12098891063	
7.99744739854	3.12098891063	
7.9970037959	3.12216961342	
7.99651513377	3.1233503162	
7.9959594501	3.12453101899	
7.99532767844	3.12571172177	
7.99463234725	3.12689242456	
7.9939065438	3.12807312734	
7.99319270772	3.12925383013	
7.99252551031	3.13043453291	
7.99191567813	3.13161523569	
7.99134154063	3.13279593848	
7.99075280253	3.13397664126	
7.9900870975	3.13515734405	
7.98929468456	3.13633804683	
7.98836139722	3.13751874962	
7.98731727114	3.1386994524	
7.9862211735	3.13988015519	
7.985121101	3.14106085797	
7.98400238781	3.14224156076	
7.98274548135	3.14342226354	
7.98111534056	3.14460296633	
7.97879440348	3.14578366911	
7.97545436381	3.14696437189	
7.97084563724	3.14814507468	
7.96487391559	3.14932577746	
7.95763456783	3.15050648025	
7.94938858608	3.15168718303	
7.94048511306	3.15286788582	
7.93125752751	3.1540485886	
7.92193193999	3.15522929139	
7.91258106702	3.15640999417	
7.90313468549	3.15759069696	
7.89343240074	3.15877139974	
7.88328979253	3.15995210253	
7.87255121307	3.16113280531	
7.86111563449	3.16231350809	
7.84893494934	3.16349421088	
7.83599124552	3.16467491366	
7.82226345667	3.16585561645	
7.80769900985	3.16703631923	
7.79221098696	3.16821702202	
7.77571768523	3.1693977248	
7.75822323532	3.17057842759	
7.73991037175	3.17175913037	
7.721196381	3.17293983316	
7.70270834924	3.17412053594	
7.68516821972	3.17530123873	
7.66922559645	3.17648194151	
7.65530783152	3.17766264429	
7.64355046137	3.17884334708	
7.63382839256	3.18002404986	
7.6258566154	3.18120475265	
7.61930260803	3.18238545543	
7.61386623214	3.18356615822	
7.60932165084	3.184746861	
7.60554649986	3.18592756379	
7.6025619498	3.18710826657	
7.60057708971	3.18828896936	
7.6	3.18946967214	
7.60137500054	3.19065037493	
7.60523824485	3.19183107771	
7.61193228625	3.19301178049	
7.62145238198	3.19419248328	
7.63339181293	3.19537318606	
7.64701369533	3.19655388885	
7.66142594555	3.19773459163	
7.67579976463	3.19891529442	
7.68956236834	3.2000959972	
7.70250840188	3.20127669999	
7.71480208345	3.20245740277	
7.72687613212	3.20363810556	
7.73926722352	3.20481880834	
7.75244977967	3.20599951113	
7.76672663462	3.20718021391	
7.782202551	3.20836091669	
7.79882048107	3.20954161948	
7.81641024284	3.21072232226	
7.83470632534	3.21190302505	
7.85333030522	3.21308372783	
7.87177346273	3.21426443062	
7.8894249533	3.2154451334	
7.90566275753	3.21662583619	
7.91998054308	3.21780653897	
7.9320963439	3.21898724176	
7.94199652278	3.22016794454	
7.9499025174	3.22134864733	
7.95618386345	3.22252935011	
7.9612580753	3.2237100529	
7.96551157913	3.22489075568	
7.96925602772	3.22607145846	
7.97271518513	3.22725216125	
7.97602843131	3.22843286403	
7.9792590309	3.22961356682	
7.98240358117	3.2307942696	
7.9854061215	3.23197497239	
7.98818099955	3.23315567517	
7.99064281659	3.23433637796	
7.99273477557	3.23551708074	
7.99444471095	3.23669778353	
7.99580322285	3.23787848631	
8.00419677715	3.23787848631	
8.00419677715	3.23787848631	
8.00555528905	3.23669778353	
8.00726522443	3.23551708074	
8.00935718341	3.23433637796	
8.01181900045	3.23315567517	
8.0145938785	3.23197497239	
8.01759641883	3.2307942696	
8.0207409691	3.22961356682	
8.02397156869	3.22843286403	
8.02728481487	3.22725216125	
8.03074397228	3.22607145846	
8.03448842087	3.22489075568	
8.0387419247	3.2237100529	
8.04381613655	3.22252935011	
8.0500974826	3.22134864733	
8.05800347722	3.22016794454	
8.0679036561	3.21898724176	
8.08001945692	3.21780653897	
8.09433724247	3.21662583619	
8.1105750467	3.2154451334	
8.12822653727	3.21426443062	
8.14666969478	3.21308372783	
8.16529367466	3.21190302505	
8.18358975716	3.21072232226	
8.20117951893	3.20954161948	
8.217797449	3.20836091669	
8.23327336538	3.20718021391	
8.24755022033	3.20599951113	
8.26073277648	3.20481880834	
8.27312386788	3.20363810556	
8.28519791655	3.20245740277	
8.29749159812	3.20127669999	
8.31043763166	3.2000959972	
8.32420023537	3.19891529442	
8.33857405445	3.19773459163	
8.35298630467	3.19655388885	
8.36660818707	3.19537318606	
8.37854761802	3.19419248328	
8.38806771375	3.19301178049	
8.39476175515	3.19183107771	
8.39862499946	3.19065037493	
8.4	3.18946967214	
8.39942291029	3.18828896936	
8.3974380502	3.18710826657	
8.39445350014	3.18592756379	
8.39067834916	3.184746861	
8.38613376786	3.18356615822	
8.38069739197	3.18238545543	
8.3741433846	3.18120475265	
8.36617160744	3.18002404986	
8.35644953863	3.17884334708	
8.34469216848	3.17766264429	
8.33077440355	3.17648194151	
8.31483178028	3.17530123873	
8.29729165076	3.17412053594	
8.278803619	3.17293983316	
8.26008962825	3.17175913037	
8.24177676468	3.17057842759	
8.22428231477	3.1693977248	
8.20778901304	3.16821702202	
8.19230099015	3.16703631923	
8.17773654333	3.16585561645	
8.16400875448	3.16467491366	
8.15106505066	3.16349421088	
8.13888436551	3.16231350809	
8.12744878693	3.16113280531	
8.11671020747	3.15995210253	
8.10656759926	3.15877139974	
8.09686531451	3.15759069696	
8.08741893298	3.15640999417	
8.07806806001	3.15522929139	
8.06874247249	3.1540485886	
8.05951488694	3.15286788582	
8.05061141392	3.15168718303	
8.04236543217	3.15050648025	
8.03512608441	3.14932577746	
8.02915436276	3.14814507468	
8.02454563619	3.14696437189	
8.02120559652	3.14578366911	
8.01888465944	3.14460296633	
8.01725451865	3.14342226354	
8.01599761219	3.14224156076	
8.014878899	3.14106085797	
8.0137788265	3.13988015519	
8.01268272886	3.1386994524	
8.01163860278	3.13751874962	
8.01070531544	3.13633804683	
8.0099129025	3.13515734405	
8.00924719747	3.13397664126	
8.00865845937	3.13279593848	
8.00808432187	3.13161523569	
8.00747448969	3.13043453291	
8.00680729228	3.12925383013	
8.0060934562	3.12807312734	
8.00536765275	3.12689242456	
8.00467232156	3.12571172177	
8.0040405499	3.12453101899	
8.00348486623	3.1233503162	
8.0029962041	3.12216961342	
8.00255260146	3.12098891063	
8.00255260146	3.12098891063	


==> fig_nmr_density_08.dat <==
x	y	
9.00168757284	3.07995175651	
8.99831242716	3.07995175651	
8.99825007242	3.08114523102	
8.9982048736	3.08233870553	
8.99811689354	3.08353218004	
8.99791767852	3.08472565455	
8.99754708917	3.08591912906	
8.99696714391	3.08711260357	
8.9961680039	3.08830607808	
8.99516482375	3.08949955259	
8.99398842114	3.09069302709	
8.99267540125	3.0918865016	
8.99126286639	3.09307997611	
8.98978913953	3.09427345062	
8.98829703686	3.09546692513	
8.98683323921	3.09666039964	
8.98543853855	3.09785387415	
8.98412902359	3.09904734866	
8.98287482342	3.10024082317	
8.98158692761	3.10143429768	
8.98012113159	3.10262777219	
8.97830152797	3.1038212467	
8.97595733586	3.1050147212	
8.97296057153	3.10620819571	
8.96925113914	3.10740167022	
8.96484048228	3.10859514473	
8.95979259514	3.10978861924	
8.95418888585	3.11098209375	
8.94808897638	3.11217556826	
8.94150185787	3.11336904277	
8.93437982015	3.11456251728	
8.92664021448	3.11575599179	
8.91820819295	3.1169494663	
8.90906168444	3.11814294081	
8.89925551226	3.11933641531	
8.88891027033	3.12052988982	
8.87817110008	3.12172336433	
8.86716056051	3.12291683884	
8.85595446638	3.12411031335	
8.84459410032	3.12530378786	
8.83312137175	3.12649726237	
8.82160423212	3.12769073688	
8.81012355098	3.12888421139	
8.79871952693	3.1300776859	
8.78732844778	3.13127116041	
8.7757567467	3.13246463492	
8.76372641231	3.13365810942	
8.75098955454	3.13485158393	
8.73746991364	3.13604505844	
8.72336706436	3.13723853295	
8.70916749975	3.13843200746	
8.69554334021	3.13962548197	
8.68316806841	3.14081895648	
8.67251649706	3.14201243099	
8.6637240824	3.1432059055	
8.65655442215	3.14439938001	
8.6504779455	3.14559285452	
8.64482501159	3.14678632903	
8.63896258201	3.14797980353	
8.6324554099	3.14917327804	
8.62519219893	3.15036675255	
8.61746483044	3.15156022706	
8.60998145264	3.15275370157	
8.60378829022	3.15394717608	
8.60009032251	3.15514065059	
8.6	3.1563341251	
8.60428454228	3.15752759961	
8.61319588669	3.15872107412	
8.62643852818	3.15991454863	
8.64327342171	3.16110802314	
8.66270381268	3.16230149764	
8.68366927108	3.16349497215	
8.70519191661	3.16468844666	
8.72645576671	3.16588192117	
8.74683191031	3.16707539568	
8.76587490908	3.16826887019	
8.78331118969	3.1694623447	
8.79902869211	3.17065581921	
8.81306781536	3.17184929372	
8.82560957567	3.17304276823	
8.83695602986	3.17423624274	
8.84749826933	3.17542971725	
8.85766874976	3.17662319175	
8.86787893847	3.17781666626	
8.8784505083	3.17901014077	
8.88955568335	3.18020361528	
8.90118479405	3.18139708979	
8.91315307613	3.1825905643	
8.92514564933	3.18378403881	
8.93678584587	3.18497751332	
8.94770512551	3.18617098783	
8.9575962257	3.18736446234	
8.9662421343	3.18855793685	
8.97352487849	3.18975141136	
8.97942352681	3.19094488586	
8.98400839328	3.19213836037	
8.98743174007	3.19333183488	
8.98991028029	3.19452530939	
8.99169564351	3.1957187839	
8.99303524917	3.19691225841	
8.99413322071	3.19810573292	
9.00586677929	3.19810573292	
9.00586677929	3.19810573292	
9.00696475083	3.19691225841	
9.00830435649	3.1957187839	
9.01008971971	3.19452530939	
9.01256825993	3.19333183488	
9.01599160672	3.19213836037	
9.02057647319	3.19094488586	
9.02647512151	3.18975141136	
9.0337578657	3.18855793685	
9.0424037743	3.18736446234	
9.05229487449	3.18617098783	
9.06321415413	3.18497751332	
9.07485435067	3.18378403881	
9.08684692387	3.1825905643	
9.09881520595	3.18139708979	
9.11044431665	3.18020361528	
9.1215494917	3.17901014077	
9.13212106153	3.17781666626	
9.14233125024	3.17662319175	
9.15250173067	3.17542971725	
9.16304397014	3.17423624274	
9.17439042433	3.17304276823	
9.18693218464	3.17184929372	
9.20097130789	3.17065581921	
9.21668881031	3.1694623447	
9.23412509092	3.16826887019	
9.25316808969	3.16707539568	
9.27354423329	3.16588192117	
9.29480808339	3.16468844666	
9.31633072892	3.16349497215	
9.33729618732	3.16230149764	
9.35672657829	3.16110802314	
9.37356147182	3.15991454863	
9.38680411331	3.15872107412	
9.39571545772	3.15752759961	
9.4	3.1563341251	
9.39990967749	3.15514065059	
9.39621170978	3.15394717608	
9.39001854736	3.15275370157	
9.38253516956	3.15156022706	
9.37480780107	3.15036675255	
9.3675445901	3.14917327804	
9.36103741799	3.14797980353	
9.35517498841	3.14678632903	
9.3495220545	3.14559285452	
9.34344557785	3.14439938001	
9.3362759176	3.1432059055	
9.32748350294	3.14201243099	
9.31683193159	3.14081895648	
9.30445665979	3.13962548197	
9.29083250025	3.13843200746	
9.27663293564	3.13723853295	
9.26253008636	3.13604505844	
9.24901044546	3.13485158393	
9.23627358769	3.13365810942	
9.2242432533	3.13246463492	
9.21267155222	3.13127116041	
9.20128047307	3.1300776859	
9.18987644902	3.12888421139	
9.17839576788	3.12769073688	
9.16687862825	3.12649726237	
9.15540589968	3.12530378786	
9.14404553362	3.12411031335	
9.13283943949	3.12291683884	
9.12182889992	3.12172336433	
9.11108972967	3.12052988982	
9.10074448774	3.11933641531	
9.09093831556	3.11814294081	
9.08179180705	3.1169494663	
9.07335978552	3.11575599179	
9.06562017985	3.11456251728	
9.05849814213	3.11336904277	
9.05191102362	3.11217556826	
9.04581111415	3.11098209375	
9.04020740486	3.10978861924	
9.03515951772	3.10859514473	
9.03074886086	3.10740167022	
9.02703942847	3.10620819571	
9.02404266414	3.1050147212	
9.02169847203	3.1038212467	
9.01987886841	3.10262777219	
9.01841307239	3.10143429768	
9.01712517658	3.10024082317	
9.01587097641	3.09904734866	
9.01456146145	3.09785387415	
9.01316676079	3.09666039964	
9.01170296314	3.09546692513	
9.01021086047	3.09427345062	
9.00873713361	3.09307997611	
9.00732459875	3.0918865016	
9.00601157886	3.09069302709	
9.00483517625	3.08949955259	
9.0038319961	3.08830607808	
9.00303285609	3.08711260357	
9.00245291083	3.08591912906	
9.00208232148	3.08472565455	
9.00188310646	3.08353218004	
9.0017951264	3.08233870553	
9.00174992758	3.08114523102	
9.00168757284	3.07995175651	
9.00168757284	3.07995175651	


==> fig_nmr_density_09.dat <==
x	y	
10.0015533775	2.85308463173	
9.99844662249	2.85308463173	
9.9984846611	2.85553241122	
9.99860794003	2.85798019071	
9.99877038604	2.8604279702	
9.99891495681	2.86287574969	
9.99899059302	2.86532352918	
9.99896607609	2.86777130867	
9.99883560894	2.87021908816	
9.99861360156	2.87266686765	
9.99831954532	2.87511464714	
9.99795789481	2.87756242663	
9.99750174748	2.88001020612	
9.99689043668	2.88245798561	
9.99604708211	2.8849057651	
9.99491217814	2.88735354459	
9.99347752091	2.88980132408	
9.99179882067	2.89224910357	
9.98997173666	2.89469688306	
9.98807454531	2.89714466255	
9.9861021102	2.89959244204	
9.98392682638	2.90204022153	
9.98131398226	2.90448800102	
9.9779942708	2.90693578051	
9.97376810568	2.90938356	
9.96859978767	2.91183133949	
9.96266183741	2.91427911898	
9.95630819908	2.91672689847	
9.94998059396	2.91917467796	
9.94407562753	2.92162245745	
9.93881431007	2.92407023694	
9.93415631665	2.92651801643	
9.9297879609	2.92896579592	
9.92518946481	2.9314135754	
9.91976174123	2.93386135489	
9.91297448956	2.93630913438	
9.90449179323	2.93875691387	
9.89423966177	2.94120469336	
9.88239914691	2.94365247285	
9.86933300029	2.94610025234	
9.85547514418	2.94854803183	
9.84122155409	2.95099581132	
9.82685368066	2.95344359081	
9.81250607109	2.9558913703	
9.7981721279	2.95833914979	
9.78373826741	2.96078692928	
9.76904503803	2.96323470877	
9.75397646946	2.96568248826	
9.73856027092	2.96813026775	
9.72302981964	2.97057804724	
9.70778859843	2.97302582673	
9.69325975806	2.97547360622	
9.67968629871	2.97792138571	
9.667010413	2.9803691652	
9.65493855292	2.98281694469	
9.64318519954	2.98526472418	
9.63175672751	2.98771250367	
9.62109004018	2.99016028316	
9.61194492004	2.99260806265	
9.60510903578	2.99505584214	
9.60109439225	2.99750362163	
9.6	2.99995140112	
9.60159987609	3.00239918061	
9.60557803942	3.0048469601	
9.61176315583	3.00729473959	
9.6202409878	3.00974251908	
9.63130311848	3.01219029857	
9.6452678469	3.01463807806	
9.6622523345	3.01708585755	
9.68198489877	3.01953363704	
9.70373341952	3.02198141653	
9.72639278052	3.02442919602	
9.74872045014	3.02687697551	
9.76964657902	3.029324755	
9.78854209763	3.03177253449	
9.8053345929	3.03422031398	
9.82042318511	3.03666809346	
9.83443276926	3.03911587295	
9.84791854499	3.04156365244	
9.86114733505	3.04401143193	
9.87403764873	3.04645921142	
9.88626214561	3.04890699091	
9.89744439445	3.0513547704	
9.90734916341	3.05380254989	
9.91598259191	3.05625032938	
9.92357188345	3.05869810887	
9.93045419076	3.06114588836	
9.93694123975	3.06359366785	
9.94322487173	3.06604144734	
9.94935566621	3.06848922683	
9.95528456713	3.07093700632	
9.96092966286	3.07338478581	
9.96622843363	3.0758325653	
9.97115494766	3.07828034479	
9.97570638208	3.08072812428	
9.97987892047	3.08317590377	
9.98365313871	3.08562368326	
9.98699731708	3.08807146275	
9.98988346004	3.09051924224	
9.99230382363	3.09296702173	
9.9942780324	3.09541480122	
10.0057219676	3.09541480122	
10.0057219676	3.09541480122	
10.0076961764	3.09296702173	
10.01011654	3.09051924224	
10.0130026829	3.08807146275	
10.0163468613	3.08562368326	
10.0201210795	3.08317590377	
10.0242936179	3.08072812428	
10.0288450523	3.07828034479	
10.0337715664	3.0758325653	
10.0390703371	3.07338478581	
10.0447154329	3.07093700632	
10.0506443338	3.06848922683	
10.0567751283	3.06604144734	
10.0630587602	3.06359366785	
10.0695458092	3.06114588836	
10.0764281166	3.05869810887	
10.0840174081	3.05625032938	
10.0926508366	3.05380254989	
10.1025556056	3.0513547704	
10.1137378544	3.04890699091	
10.1259623513	3.04645921142	
10.138852665	3.04401143193	
10.152081455	3.04156365244	
10.1655672307	3.03911587295	
10.1795768149	3.03666809346	
10.1946654071	3.03422031398	
10.2114579024	3.03177253449	
10.230353421	3.029324755	
10.2512795499	3.02687697551	
10.2736072195	3.02442919602	
10.2962665805	3.02198141653	
10.3180151012	3.01953363704	
10.3377476655	3.01708585755	
10.3547321531	3.01463807806	
10.3686968815	3.01219029857	
10.3797590122	3.00974251908	
10.3882368442	3.00729473959	
10.3944219606	3.0048469601	
10.3984001239	3.00239918061	
10.4	2.99995140112	
10.3989056078	2.99750362163	
10.3948909642	2.99505584214	
10.38805508	2.99260806265	
10.3789099598	2.99016028316	
10.3682432725	2.98771250367	
10.3568148005	2.98526472418	
10.3450614471	2.98281694469	
10.332989587	2.9803691652	
10.3203137013	2.97792138571	
10.3067402419	2.97547360622	
10.2922114016	2.97302582673	
10.2769701804	2.97057804724	
10.2614397291	2.96813026775	
10.2460235305	2.96568248826	
10.230954962	2.96323470877	
10.2162617326	2.96078692928	
10.2018278721	2.95833914979	
10.1874939289	2.9558913703	
10.1731463193	2.95344359081	
10.1587784459	2.95099581132	
10.1445248558	2.94854803183	
10.1306669997	2.94610025234	
10.1176008531	2.94365247285	
10.1057603382	2.94120469336	
10.0955082068	2.93875691387	
10.0870255104	2.93630913438	
10.0802382588	2.93386135489	
10.0748105352	2.9314135754	
10.0702120391	2.92896579592	
10.0658436833	2.92651801643	
10.0611856899	2.92407023694	
10.0559243725	2.92162245745	
10.050019406	2.91917467796	
10.0436918009	2.91672689847	
10.0373381626	2.91427911898	
10.0314002123	2.91183133949	
10.0262318943	2.90938356	
10.0220057292	2.90693578051	
10.0186860177	2.90448800102	
10.0160731736	2.90204022153	
10.0138978898	2.89959244204	
10.0119254547	2.89714466255	
10.0100282633	2.89469688306	
10.0082011793	2.89224910357	
10.0065224791	2.88980132408	
10.0050878219	2.88735354459	
10.0039529179	2.8849057651	
10.0031095633	2.88245798561	
10.0024982525	2.88001020612	
10.0020421052	2.87756242663	
10.0016804547	2.87511464714	
10.0013863984	2.87266686765	
10.0011643911	2.87021908816	
10.0010339239	2.86777130867	
10.001009407	2.86532352918	
10.0010850432	2.86287574969	
10.001229614	2.8604279702	
10.00139206	2.85798019071	
10.0015153389	2.85553241122	
10.0015533775	2.85308463173	
10.0015533775	2.85308463173	


==> fig_nmr_density_10.dat <==
x	y	
11.0050008134	2.74301534832	
10.9949991866	2.74301534832	
10.9942525957	2.74528681694	
10.9936085722	2.74755828557	
10.9930497349	2.74982975419	
10.99251866	2.75210122282	
10.9919332157	2.75437269145	
10.9912109497	2.75664416007	
10.9902940687	2.7589156287	
10.989166384	2.76118709732	
10.9878566953	2.76345856595	
10.9864278933	2.76573003458	
10.9849556774	2.7680015032	
10.9835036694	2.77027297183	
10.9821020281	2.77254444045	
10.9807344479	2.77481590908	
10.9793347248	2.7770873777	
10.9777907473	2.77935884633	
10.9759525472	2.78163031496	
10.9736421939	2.78390178358	
10.9706653544	2.78617325221	
10.9668252205	2.78844472083	
10.961938467	2.79071618946	
10.9558511715	2.79298765809	
10.9484520721	2.79525912671	
10.9396818286	2.79753059534	
10.9295390202	2.79980206396	
10.9180849622	2.80207353259	
10.9054493786	2.80434500122	
10.8918375298	2.80661646984	
10.8775363001	2.80888793847	
10.8629118707	2.81115940709	
10.8483869553	2.81343087572	
10.83438621	2.81570234435	
10.8212493364	2.81797381297	
10.8091316074	2.8202452816	
10.7979308358	2.82251675022	
10.7872832387	2.82478821885	
10.7766494827	2.82705968747	
10.7654730264	2.8293311561	
10.7533563713	2.83160262473	
10.7401890385	2.83387409335	
10.7261819772	2.83614556198	
10.7118044016	2.8384170306	
10.6976566095	2.84068849923	
10.6843271068	2.84295996786	
10.6722728159	2.84523143648	
10.6617415725	2.84750290511	
10.652742731	2.84977437373	
10.6450687423	2.85204584236	
10.6383685916	2.85431731099	
10.6322618346	2.85658877961	
10.6264610631	2.85886024824	
10.6208568525	2.86113171686	
10.6155294234	2.86340318549	
10.6106858509	2.86567465412	
10.6065608229	2.86794612274	
10.6033367246	2.87021759137	
10.6011233786	2.87248905999	
10.6	2.87476052862	
10.6000861737	2.87703199724	
10.6015950023	2.87930346587	
10.6048343459	2.8815749345	
10.6101507421	2.88384640312	
10.6178387455	2.88611787175	
10.6280529969	2.88838934037	
10.6407567365	2.890660809	
10.6557229254	2.89293227763	
10.6725823339	2.89520374625	
10.69089668	2.89747521488	
10.710229628	2.8997466835	
10.7301940271	2.90201815213	
10.7504661972	2.90428962076	
10.7707721113	2.90656108938	
10.7908609636	2.90883255801	
10.8104849388	2.91110402663	
10.8293984779	2.91337549526	
10.8473783446	2.91564696388	
10.8642533887	2.91791843251	
10.8799268488	2.92018990114	
10.8943776834	2.92246136976	
10.9076384609	2.92473283839	
10.9197593874	2.92700430701	
10.9307746807	2.92927577564	
10.9406858144	2.93154724427	
10.9494677067	2.93381871289	
10.9570932507	2.93609018152	
10.9635637637	2.93836165014	
10.9689313924	2.94063311877	
10.973304509	2.9429045874	
10.9768356383	2.94517605602	
10.9796987288	2.94744752465	
10.9820651387	2.94971899327	
10.984085325	2.9519904619	
10.9858786702	2.95426193053	
10.987530351	2.95653339915	
10.9890929887	2.95880486778	
10.9905912333	2.9610763364	
10.992028016	2.96334780503	
10.9933913753	2.96561927365	
10.9946608847	2.96789074228	
11.0053391153	2.96789074228	
11.0053391153	2.96789074228	
11.0066086247	2.96561927365	
11.007971984	2.96334780503	
11.0094087667	2.9610763364	
11.0109070113	2.95880486778	
11.012469649	2.95653339915	
11.0141213298	2.95426193053	
11.015914675	2.9519904619	
11.0179348613	2.94971899327	
11.0203012712	2.94744752465	
11.0231643617	2.94517605602	
11.026695491	2.9429045874	
11.0310686076	2.94063311877	
11.0364362363	2.93836165014	
11.0429067493	2.93609018152	
11.0505322933	2.93381871289	
11.0593141856	2.93154724427	
11.0692253193	2.92927577564	
11.0802406126	2.92700430701	
11.0923615391	2.92473283839	
11.1056223166	2.92246136976	
11.1200731512	2.92018990114	
11.1357466113	2.91791843251	
11.1526216554	2.91564696388	
11.1706015221	2.91337549526	
11.1895150612	2.91110402663	
11.2091390364	2.90883255801	
11.2292278887	2.90656108938	
11.2495338028	2.90428962076	
11.2698059729	2.90201815213	
11.289770372	2.8997466835	
11.30910332	2.89747521488	
11.3274176661	2.89520374625	
11.3442770746	2.89293227763	
11.3592432635	2.890660809	
11.3719470031	2.88838934037	
11.3821612545	2.88611787175	
11.3898492579	2.88384640312	
11.3951656541	2.8815749345	
11.3984049977	2.87930346587	
11.3999138263	2.87703199724	
11.4	2.87476052862	
11.3988766214	2.87248905999	
11.3966632754	2.87021759137	
11.3934391771	2.86794612274	
11.3893141491	2.86567465412	
11.3844705766	2.86340318549	
11.3791431475	2.86113171686	
11.3735389369	2.85886024824	
11.3677381654	2.85658877961	
11.3616314084	2.85431731099	
11.3549312577	2.85204584236	
11.347257269	2.84977437373	
11.3382584275	2.84750290511	
11.3277271841	2.84523143648	
11.3156728932	2.84295996786	
11.3023433905	2.84068849923	
11.2881955984	2.8384170306	
11.2738180228	2.83614556198	
11.2598109615	2.83387409335	
11.2466436287	2.83160262473	
11.2345269736	2.8293311561	
11.2233505173	2.82705968747	
11.2127167613	2.82478821885	
11.2020691642	2.82251675022	
11.1908683926	2.8202452816	
11.1787506636	2.81797381297	
11.16561379	2.81570234435	
11.1516130447	2.81343087572	
11.1370881293	2.81115940709	
11.1224636999	2.80888793847	
11.1081624702	2.80661646984	
11.0945506214	2.80434500122	
11.0819150378	2.80207353259	
11.0704609798	2.79980206396	
11.0603181714	2.79753059534	
11.0515479279	2.79525912671	
11.0441488285	2.79298765809	
11.038061533	2.79071618946	
11.0331747795	2.78844472083	
11.0293346456	2.78617325221	
11.0263578061	2.78390178358	
11.0240474528	2.78163031496	
11.0222092527	2.77935884633	
11.0206652752	2.7770873777	
11.0192655521	2.77481590908	
11.0178979719	2.77254444045	
11.0164963306	2.77027297183	
11.0150443226	2.7680015032	
11.0135721067	2.76573003458	
11.0121433047	2.76345856595	
11.010833616	2.76118709732	
11.0097059313	2.7589156287	
11.0087890503	2.75664416007	
11.0080667843	2.75437269145	
11.00748134	2.75210122282	
11.0069502651	2.74982975419	
11.0063914278	2.74755828557	
11.0057474043	2.74528681694	
11.0050008134	2.74301534832	
11.0050008134	2.74301534832	


==> fig_nmr_density_11.dat <==
x	y	
12.001976791	2.44704604819	
11.998023209	2.44704604819	
11.9976820641	2.44982039623	
11.9971855857	2.45259474427	
11.9963980417	2.45536909231	
11.9951632737	2.45814344035	
11.993328866	2.46091778838	
11.9907692601	2.46369213642	
11.9874013271	2.46646648446	
11.9831886706	2.4692408325	
11.9781348113	2.47201518054	
11.9722694369	2.47478952858	
11.9656346374	2.47756387662	
11.9582773696	2.48033822465	
11.9502490156	2.48311257269	
11.9416046783	2.48588692073	
11.9323896299	2.48866126877	
11.9226047611	2.49143561681	
11.9121584973	2.49420996485	
11.9008316753	2.49698431288	
11.8882900408	2.49975866092	
11.8741651658	2.50253300896	
11.8581908649	2.505307357	
11.8403459313	2.50808170504	
11.820937996	2.51085605308	
11.8005804616	2.51363040112	
11.7800582349	2.51640474915	
11.7601260721	2.51917909719	
11.7413119195	2.52195344523	
11.7237955009	2.52472779327	
11.707404945	2.52750214131	
11.6917357132	2.53027648935	
11.6763585506	2.53305083739	
11.6610526889	2.53582518542	
11.6459826338	2.53859953346	
11.6317423863	2.5413738815	
11.6192305543	2.54414822954	
11.6093886189	2.54692257758	
11.6029031795	2.54969692562	
11.6	2.55247127365	
11.6004194776	2.55524562169	
11.6035755984	2.55801996973	
11.6088119772	2.56079431777	
11.6156287657	2.56356866581	
11.6237822129	2.56634301385	
11.6332340649	2.56911736189	
11.6440066026	2.57189170992	
11.65603956	2.57466605796	
11.669130348	2.577440406	
11.6829824904	2.58021475404	
11.697323349	2.58298910208	
11.7120159389	2.58576345012	
11.7270971672	2.58853779816	
11.7427171652	2.59131214619	
11.7590060226	2.59408649423	
11.775929285	2.59686084227	
11.7931982178	2.59963519031	
11.8102766019	2.60240953835	
11.8264857817	2.60518388639	
11.84117152	2.60795823442	
11.8538749472	2.61073258246	
11.864451762	2.6135069305	
11.8731045464	2.61628127854	
11.8803218252	2.61905562658	
11.8867441362	2.62182997462	
11.8929963375	2.62460432266	
11.8995343271	2.62737867069	
11.9065508729	2.63015301873	
11.9139673669	2.63292736677	
11.9215089383	2.63570171481	
11.9288300122	2.63847606285	
11.9356403015	2.64125041089	
11.9417863009	2.64402475893	
11.9472676181	2.64679910696	
11.9521973838	2.649573455	
11.9567360413	2.65234780304	
11.9610300684	2.65512215108	
11.9651747188	2.65789649912	
11.969203071	2.66067084716	
11.973092472	2.6634451952	
11.9767777722	2.66621954323	
11.980165716	2.66899389127	
11.9831506007	2.67176823931	
11.9856333035	2.67454258735	
11.9875433167	2.67731693539	
11.9888592207	2.68009128343	
11.9896208169	2.68286563146	
11.9899279654	2.6856399795	
11.9899260237	2.68841432754	
11.9897824408	2.69118867558	
11.9896607488	2.69396302362	
11.9896968141	2.69673737166	
11.9899801278	2.6995117197	
11.9905423842	2.70228606773	
11.9913563037	2.70506041577	
11.9923471343	2.70783476381	
11.9934156687	2.71060911185	
11.9944662629	2.71338345989	
11.9954299742	2.71615780793	
11.9962746237	2.71893215597	
11.9969998672	2.721706504	
12.0030001328	2.721706504	
12.0030001328	2.721706504	
12.0037253763	2.71893215597	
12.0045700258	2.71615780793	
12.0055337371	2.71338345989	
12.0065843313	2.71060911185	
12.0076528657	2.70783476381	
12.0086436963	2.70506041577	
12.0094576158	2.70228606773	
12.0100198722	2.6995117197	
12.0103031859	2.69673737166	
12.0103392512	2.69396302362	
12.0102175592	2.69118867558	
12.0100739763	2.68841432754	
12.0100720346	2.6856399795	
12.0103791831	2.68286563146	
12.0111407793	2.68009128343	
12.0124566833	2.67731693539	
12.0143666965	2.67454258735	
12.0168493993	2.67176823931	
12.019834284	2.66899389127	
12.0232222278	2.66621954323	
12.026907528	2.6634451952	
12.030796929	2.66067084716	
12.0348252812	2.65789649912	
12.0389699316	2.65512215108	
12.0432639587	2.65234780304	
12.0478026162	2.649573455	
12.0527323819	2.64679910696	
12.0582136991	2.64402475893	
12.0643596985	2.64125041089	
12.0711699878	2.63847606285	
12.0784910617	2.63570171481	
12.0860326331	2.63292736677	
12.0934491271	2.63015301873	
12.1004656729	2.62737867069	
12.1070036625	2.62460432266	
12.1132558638	2.62182997462	
12.1196781748	2.61905562658	
12.1268954536	2.61628127854	
12.135548238	2.6135069305	
12.1461250528	2.61073258246	
12.15882848	2.60795823442	
12.1735142183	2.60518388639	
12.1897233981	2.60240953835	
12.2068017822	2.59963519031	
12.224070715	2.59686084227	
12.2409939774	2.59408649423	
12.2572828348	2.59131214619	
12.2729028328	2.58853779816	
12.2879840611	2.58576345012	
12.302676651	2.58298910208	
12.3170175096	2.58021475404	
12.330869652	2.577440406	
12.34396044	2.57466605796	
12.3559933974	2.57189170992	
12.3667659351	2.56911736189	
12.3762177871	2.56634301385	
12.3843712343	2.56356866581	
12.3911880228	2.56079431777	
12.3964244016	2.55801996973	
12.3995805224	2.55524562169	
12.4	2.55247127365	
12.3970968205	2.54969692562	
12.3906113811	2.54692257758	
12.3807694457	2.54414822954	
12.3682576137	2.5413738815	
12.3540173662	2.53859953346	
12.3389473111	2.53582518542	
12.3236414494	2.53305083739	
12.3082642868	2.53027648935	
12.292595055	2.52750214131	
12.2762044991	2.52472779327	
12.2586880805	2.52195344523	
12.2398739279	2.51917909719	
12.2199417651	2.51640474915	
12.1994195384	2.51363040112	
12.179062004	2.51085605308	
12.1596540687	2.50808170504	
12.1418091351	2.505307357	
12.1258348342	2.50253300896	
12.1117099592	2.49975866092	
12.0991683247	2.49698431288	
12.0878415027	2.49420996485	
12.0773952389	2.49143561681	
12.0676103701	2.48866126877	
12.0583953217	2.48588692073	
12.0497509844	2.48311257269	
12.0417226304	2.48033822465	
12.0343653626	2.47756387662	
12.0277305631	2.47478952858	
12.0218651887	2.47201518054	
12.0168113294	2.4692408325	
12.0125986729	2.46646648446	
12.0092307399	2.46369213642	
12.006671134	2.46091778838	
12.0048367263	2.45814344035	
12.0036019583	2.45536909231	
12.0028144143	2.45259474427	
12.0023179359	2.44982039623	
12.001976791	2.44704604819	
12.001976791	2.44704604819	


==> fig_nmr_density_12.dat <==
x	y	
13.0040594355	2.44170575311	
12.9959405645	2.44170575311	
12.9946601342	2.44375664668	
12.9930185878	2.44580754026	
12.9909152417	2.44785843383	
12.9882317824	2.4499093274	
12.984833795	2.45196022098	
12.9805816243	2.45401111455	
12.9753561399	2.45606200813	
12.9690953081	2.4581129017	
12.9618251235	2.46016379527	
12.9536632925	2.46221468885	
12.9447830871	2.46426558242	
12.9353457203	2.466316476	
12.9254308241	2.46836736957	
12.9150020652	2.47041826314	
12.9039313793	2.47246915672	
12.8920759905	2.47452005029	
12.8793732485	2.47657094387	
12.8659069322	2.47862183744	
12.8519126409	2.48067273101	
12.8377209433	2.48272362459	
12.8236661217	2.48477451816	
12.8099994615	2.48682541174	
12.7968366737	2.48887630531	
12.7841498517	2.49092719888	
12.7717982347	2.49297809246	
12.7595842301	2.49502898603	
12.7473188151	2.49707987961	
12.7348797105	2.49913077318	
12.7222468416	2.50118166675	
12.7095052301	2.50323256033	
12.6968158448	2.5052834539	
12.6843663739	2.50733434748	
12.6723215171	2.50938524105	
12.6607930807	2.51143613462	
12.6498429709	2.5134870282	
12.6395183511	2.51553792177	
12.6299025183	2.51758881535	
12.6211556599	2.51963970892	
12.6135236267	2.5216906025	
12.6073094251	2.52374149607	
12.6028214397	2.52579238964	
12.6003225165	2.52784328322	
12.6	2.52989417679	
12.6019630789	2.53194507037	
12.6062589528	2.53399596394	
12.612890073	2.53604685751	
12.6218143147	2.53809775109	
12.6329195048	2.54014864466	
12.6459811073	2.54219953824	
12.660628983	2.54425043181	
12.6763537892	2.54630132538	
12.692568404	2.54835221896	
12.7087111641	2.55040311253	
12.724353981	2.55245400611	
12.7392756729	2.55450489968	
12.7534790887	2.55655579325	
12.7671542168	2.55860668683	
12.780602597	2.5606575804	
12.7941394118	2.56270847398	
12.8079897493	2.56475936755	
12.8222029394	2.56681026112	
12.8366168077	2.5688611547	
12.8508962564	2.57091204827	
12.8646411454	2.57296294185	
12.8775212658	2.57501383542	
12.8893774909	2.57706472899	
12.900244088	2.57911562257	
12.9102890456	2.58116651614	
12.9197101852	2.58321740972	
12.9286405629	2.58526830329	
12.9371023465	2.58731919686	
12.9450181022	2.58937009044	
12.9522617187	2.59142098401	
12.9587196871	2.59347187759	
12.9643373003	2.59552277116	
12.9691368132	2.59757366473	
12.9732080692	2.59962455831	
12.9766812761	2.60167545188	
12.9796944194	2.60372634546	
12.9823652992	2.60577723903	
12.9847735805	2.6078281326	
12.9869546758	2.60987902618	
12.9889055935	2.61192991975	
12.9906015066	2.61398081333	
12.9920189938	2.6160317069	
12.9931582259	2.61808260047	
12.9940547399	2.62013349405	
12.994774575	2.62218438762	
12.9953940651	2.6242352812	
12.9959735393	2.62628617477	
12.9965376568	2.62833706834	
12.9970717859	2.63038796192	
12.9975356588	2.63243885549	
12.9978872372	2.63448974907	
12.998105615	2.63654064264	
12.9982032912	2.63859153621	
12.9982236853	2.64064242979	
12.9982262802	2.64269332336	
12.9982664772	2.64474421694	
13.0017335228	2.64474421694	
13.0017335228	2.64474421694	
13.0017737198	2.64269332336	
13.0017763147	2.64064242979	
13.0017967088	2.63859153621	
13.001894385	2.63654064264	
13.0021127628	2.63448974907	
13.0024643412	2.63243885549	
13.0029282141	2.63038796192	
13.0034623432	2.62833706834	
13.0040264607	2.62628617477	
13.0046059349	2.6242352812	
13.005225425	2.62218438762	
13.0059452601	2.62013349405	
13.0068417741	2.61808260047	
13.0079810062	2.6160317069	
13.0093984934	2.61398081333	
13.0110944065	2.61192991975	
13.0130453242	2.60987902618	
13.0152264195	2.6078281326	
13.0176347008	2.60577723903	
13.0203055806	2.60372634546	
13.0233187239	2.60167545188	
13.0267919308	2.59962455831	
13.0308631868	2.59757366473	
13.0356626997	2.59552277116	
13.0412803129	2.59347187759	
13.0477382813	2.59142098401	
13.0549818978	2.58937009044	
13.0628976535	2.58731919686	
13.0713594371	2.58526830329	
13.0802898148	2.58321740972	
13.0897109544	2.58116651614	
13.099755912	2.57911562257	
13.1106225091	2.57706472899	
13.1224787342	2.57501383542	
13.1353588546	2.57296294185	
13.1491037436	2.57091204827	
13.1633831923	2.5688611547	
13.1777970606	2.56681026112	
13.1920102507	2.56475936755	
13.2058605882	2.56270847398	
13.219397403	2.5606575804	
13.2328457832	2.55860668683	
13.2465209113	2.55655579325	
13.2607243271	2.55450489968	
13.275646019	2.55245400611	
13.2912888359	2.55040311253	
13.307431596	2.54835221896	
13.3236462108	2.54630132538	
13.339371017	2.54425043181	
13.3540188927	2.54219953824	
13.3670804952	2.54014864466	
13.3781856853	2.53809775109	
13.387109927	2.53604685751	
13.3937410472	2.53399596394	
13.3980369211	2.53194507037	
13.4	2.52989417679	
13.3996774835	2.52784328322	
13.3971785603	2.52579238964	
13.3926905749	2.52374149607	
13.3864763733	2.5216906025	
13.3788443401	2.51963970892	
13.3700974817	2.51758881535	
13.3604816489	2.51553792177	
13.3501570291	2.5134870282	
13.3392069193	2.51143613462	
13.3276784829	2.50938524105	
13.3156336261	2.50733434748	
13.3031841552	2.5052834539	
13.2904947699	2.50323256033	
13.2777531584	2.50118166675	
13.2651202895	2.49913077318	
13.2526811849	2.49707987961	
13.2404157699	2.49502898603	
13.2282017653	2.49297809246	
13.2158501483	2.49092719888	
13.2031633263	2.48887630531	
13.1900005385	2.48682541174	
13.1763338783	2.48477451816	
13.1622790567	2.48272362459	
13.1480873591	2.48067273101	
13.1340930678	2.47862183744	
13.1206267515	2.47657094387	
13.1079240095	2.47452005029	
13.0960686207	2.47246915672	
13.0849979348	2.47041826314	
13.0745691759	2.46836736957	
13.0646542797	2.466316476	
13.0552169129	2.46426558242	
13.0463367075	2.46221468885	
13.0381748765	2.46016379527	
13.0309046919	2.4581129017	
13.0246438601	2.45606200813	
13.0194183757	2.45401111455	
13.015166205	2.45196022098	
13.0117682176	2.4499093274	
13.0090847583	2.44785843383	
13.0069814122	2.44580754026	
13.0053398658	2.44375664668	
13.0040594355	2.44170575311	
13.0040594355	2.44170575311	


==> fig_nmr_density_13.dat <==
x	y	
14.0154866982	2.43683101251	
13.9845133018	2.43683101251	
13.9805760051	2.43864886316	
13.9760898823	2.44046671382	
13.971004958	2.44228456447	
13.9652764727	2.44410241512	
13.9588702413	2.44592026578	
13.9517584548	2.44773811643	
13.943913055	2.44955596708	
13.9353073883	2.45137381774	
13.925930689	2.45319166839	
13.9158084275	2.45500951904	
13.9050138706	2.4568273697	
13.8936588816	2.45864522035	
13.8818639133	2.460463071	
13.8697203764	2.46228092165	
13.8572639788	2.46409877231	
13.8444709442	2.46591662296	
13.8312739391	2.46773447361	
13.8175812315	2.46955232427	
13.8032818593	2.47137017492	
13.788234768	2.47318802557	
13.7722621452	2.47500587623	
13.7551790552	2.47682372688	
13.7368790088	2.47864157753	
13.7174601923	2.48045942819	
13.6973394839	2.48227727884	
13.677286754	2.48409512949	
13.6583342448	2.48591298015	
13.6415672002	2.4877308308	
13.6278572346	2.48954868145	
13.6176316323	2.49136653211	
13.6107646408	2.49318438276	
13.6066342757	2.49500223341	
13.6043286756	2.49682008407	
13.6029335222	2.49863793472	
13.6018053957	2.50045578537	
13.6007425765	2.50227363603	
13.6	2.50409148668	
13.6001462605	2.50590933733	
13.6018127138	2.50772718799	
13.6054233341	2.50954503864	
13.6110059937	2.51136288929	
13.6181622125	2.51318073995	
13.6262145173	2.5149985906	
13.634476178	2.51681644125	
13.642529607	2.5186342919	
13.6503896434	2.52045214256	
13.6584782684	2.52226999321	
13.6674268185	2.52408784386	
13.6778038669	2.52590569452	
13.6898964992	2.52772354517	
13.7036350213	2.52954139582	
13.718671598	2.53135924648	
13.7345497297	2.53317709713	
13.75087205	2.53499494778	
13.7673952158	2.53681279844	
13.7840299221	2.53863064909	
13.8007700517	2.54044849974	
13.8175980005	2.5422663504	
13.8344111489	2.54408420105	
13.8509959433	2.5459020517	
13.8670519942	2.54771990236	
13.8822482567	2.54953775301	
13.8962838142	2.55135560366	
13.9089302106	2.55317345432	
13.9200473003	2.55499130497	
13.9295807424	2.55680915562	
13.9375564671	2.55862700628	
13.9440820291	2.56044485693	
13.9493520649	2.56226270758	
13.9536452058	2.56408055824	
13.9573000329	2.56589840889	
13.9606675784	2.56771625954	
13.9640506534	2.5695341102	
13.9676481373	2.57135196085	
13.9715216688	2.5731698115	
13.975594537	2.57498766216	
13.9796824078	2.57680551281	
13.9835468531	2.57862336346	
13.9869574489	2.58044121411	
13.9897468795	2.58225906477	
13.9918458189	2.58407691542	
13.9932900173	2.58589476607	
13.9942000178	2.58771261673	
13.9947421186	2.58953046738	
13.9950845322	2.59134831803	
13.9953626897	2.59316616869	
13.9956620836	2.59498401934	
13.9960187426	2.59680186999	
13.9964307769	2.59861972065	
13.9968726616	2.6004375713	
13.9973069586	2.60225542195	
13.9976929394	2.60407327261	
13.997994385	2.60589112326	
13.998188147	2.60770897391	
13.9982721468	2.60952682457	
13.998269151	2.61134467522	
13.9982229971	2.61316252587	
13.9981869943	2.61498037653	
13.9982081725	2.61679822718	
14.0017918275	2.61679822718	
14.0017918275	2.61679822718	
14.0018130057	2.61498037653	
14.0017770029	2.61316252587	
14.001730849	2.61134467522	
14.0017278532	2.60952682457	
14.001811853	2.60770897391	
14.002005615	2.60589112326	
14.0023070606	2.60407327261	
14.0026930414	2.60225542195	
14.0031273384	2.6004375713	
14.0035692231	2.59861972065	
14.0039812574	2.59680186999	
14.0043379164	2.59498401934	
14.0046373103	2.59316616869	
14.0049154678	2.59134831803	
14.0052578814	2.58953046738	
14.0057999822	2.58771261673	
14.0067099827	2.58589476607	
14.0081541811	2.58407691542	
14.0102531205	2.58225906477	
14.0130425511	2.58044121411	
14.0164531469	2.57862336346	
14.0203175922	2.57680551281	
14.024405463	2.57498766216	
14.0284783312	2.5731698115	
14.0323518627	2.57135196085	
14.0359493466	2.5695341102	
14.0393324216	2.56771625954	
14.0426999671	2.56589840889	
14.0463547942	2.56408055824	
14.0506479351	2.56226270758	
14.0559179709	2.56044485693	
14.0624435329	2.55862700628	
14.0704192576	2.55680915562	
14.0799526997	2.55499130497	
14.0910697894	2.55317345432	
14.1037161858	2.55135560366	
14.1177517433	2.54953775301	
14.1329480058	2.54771990236	
14.1490040567	2.5459020517	
14.1655888511	2.54408420105	
14.1824019995	2.5422663504	
14.1992299483	2.54044849974	
14.2159700779	2.53863064909	
14.2326047842	2.53681279844	
14.24912795	2.53499494778	
14.2654502703	2.53317709713	
14.281328402	2.53135924648	
14.2963649787	2.52954139582	
14.3101035008	2.52772354517	
14.3221961331	2.52590569452	
14.3325731815	2.52408784386	
14.3415217316	2.52226999321	
14.3496103566	2.52045214256	
14.357470393	2.5186342919	
14.365523822	2.51681644125	
14.3737854827	2.5149985906	
14.3818377875	2.51318073995	
14.3889940063	2.51136288929	
14.3945766659	2.50954503864	
14.3981872862	2.50772718799	
14.3998537395	2.50590933733	
14.4	2.50409148668	
14.3992574235	2.50227363603	
14.3981946043	2.50045578537	
14.3970664778	2.49863793472	
14.3956713244	2.49682008407	
14.3933657243	2.49500223341	
14.3892353592	2.49318438276	
14.3823683677	2.49136653211	
14.3721427654	2.48954868145	
14.3584327998	2.4877308308	
14.3416657552	2.48591298015	
14.322713246	2.48409512949	
14.3026605161	2.48227727884	
14.2825398077	2.48045942819	
14.2631209912	2.47864157753	
14.2448209448	2.47682372688	
14.2277378548	2.47500587623	
14.211765232	2.47318802557	
14.1967181407	2.47137017492	
14.1824187685	2.46955232427	
14.1687260609	2.46773447361	
14.1555290558	2.46591662296	
14.1427360212	2.46409877231	
14.1302796236	2.46228092165	
14.1181360867	2.460463071	
14.1063411184	2.45864522035	
14.0949861294	2.4568273697	
14.0841915725	2.45500951904	
14.074069311	2.45319166839	
14.0646926117	2.45137381774	
14.056086945	2.44955596708	
14.0482415452	2.44773811643	
14.0411297587	2.44592026578	
14.0347235273	2.44410241512	
14.028995042	2.44228456447	
14.0239101177	2.44046671382	
14.0194239949	2.43864886316	
14.0154866982	2.43683101251	
14.0154866982	2.43683101251	


==> fig_nmr_density_14.dat <==
x	y	
15.002973779	2.41310054022	
14.997026221	2.41310054022	
14.99645351	2.41485499356	
14.9957651237	2.4166094469	
14.9948513094	2.41836390024	
14.9935779485	2.42011835358	
14.9918175067	2.42187280692	
14.9894826375	2.42362726026	
14.9865475257	2.4253817136	
14.9830454649	2.42713616694	
14.9790422255	2.42889062029	
14.9745971974	2.43064507363	
14.9697293889	2.43239952697	
14.9643997516	2.43415398031	
14.9585106856	2.43590843365	
14.9519173976	2.43766288699	
14.9444476005	2.43941734033	
14.9359302004	2.44117179367	
14.9262324838	2.44292624701	
14.9152984961	2.44468070035	
14.9031758706	2.4464351537	
14.8900201237	2.44818960704	
14.8760726156	2.44994406038	
14.8616156501	2.45169851372	
14.846914101	2.45345296706	
14.8321596805	2.4552074204	
14.8174393405	2.45696187374	
14.8027445985	2.45871632708	
14.7880187343	2.46047078042	
14.7732139314	2.46222523376	
14.75832146	2.46397968711	
14.7433568339	2.46573414045	
14.7283169465	2.46748859379	
14.7131505426	2.46924304713	
14.6977781564	2.47099750047	
14.6821674368	2.47275195381	
14.6664358511	2.47450640715	
14.6509341432	2.47626086049	
14.6362660997	2.47801531383	
14.6232189045	2.47976976717	
14.6126082608	2.48152422052	
14.6050778378	2.48327867386	
14.6009214147	2.4850331272	
14.6	2.48678758054	
14.6017934864	2.48854203388	
14.6055675006	2.49029648722	
14.6105833559	2.49205094056	
14.6162654766	2.4938053939	
14.622274363	2.49555984724	
14.6284898188	2.49731430058	
14.6349505068	2.49906875393	
14.6417981789	2.50082320727	
14.6492445131	2.50257766061	
14.6575442313	2.50433211395	
14.666948318	2.50608656729	
14.6776325275	2.50784102063	
14.6896297504	2.50959547397	
14.7028097983	2.51134992731	
14.7169294342	2.51310438065	
14.7317305671	2.51485883399	
14.7470291838	2.51661328734	
14.7627412832	2.51836774068	
14.7788347658	2.52012219402	
14.7952464871	2.52187664736	
14.8118236597	2.5236311007	
14.8283251807	2.52538555404	
14.8444727556	2.52714000738	
14.8600108558	2.52889446072	
14.8747397138	2.53064891406	
14.8885163313	2.5324033674	
14.901245154	2.53415782075	
14.9128808832	2.53591227409	
14.9234443878	2.53766672743	
14.9330314194	2.53942118077	
14.9417927813	2.54117563411	
14.9498843305	2.54293008745	
14.9574085066	2.54468454079	
14.964377255	2.54643899413	
14.9707142901	2.54819344747	
14.9762932499	2.54994790081	
14.9809927002	2.55170235416	
14.9847465714	2.5534568075	
14.9875757111	2.55521126084	
14.9895945964	2.55696571418	
14.9909926615	2.55872016752	
14.9919940951	2.56047462086	
14.9928063089	2.5622290742	
14.9935739196	2.56398352754	
14.9943560544	2.56573798088	
14.9951359329	2.56749243422	
14.995856194	2.56924688757	
14.9964608086	2.57100134091	
14.9969231689	2.57275579425	
14.997250687	2.57451024759	
14.9974711857	2.57626470093	
14.9976153769	2.57801915427	
14.9977078515	2.57977360761	
14.9977693577	2.58152806095	
14.9978237483	2.58328251429	
14.9979004375	2.58503696763	
14.9980282109	2.58679142098	
15.0019717891	2.58679142098	
15.0019717891	2.58679142098	
15.0020995625	2.58503696763	
15.0021762517	2.58328251429	
15.0022306423	2.58152806095	
15.0022921485	2.57977360761	
15.0023846231	2.57801915427	
15.0025288143	2.57626470093	
15.002749313	2.57451024759	
15.0030768311	2.57275579425	
15.0035391914	2.57100134091	
15.004143806	2.56924688757	
15.0048640671	2.56749243422	
15.0056439456	2.56573798088	
15.0064260804	2.56398352754	
15.0071936911	2.5622290742	
15.0080059049	2.56047462086	
15.0090073385	2.55872016752	
15.0104054036	2.55696571418	
15.0124242889	2.55521126084	
15.0152534286	2.5534568075	
15.0190072998	2.55170235416	
15.0237067501	2.54994790081	
15.0292857099	2.54819344747	
15.035622745	2.54643899413	
15.0425914934	2.54468454079	
15.0501156695	2.54293008745	
15.0582072187	2.54117563411	
15.0669685806	2.53942118077	
15.0765556122	2.53766672743	
15.0871191168	2.53591227409	
15.098754846	2.53415782075	
15.1114836687	2.5324033674	
15.1252602862	2.53064891406	
15.1399891442	2.52889446072	
15.1555272444	2.52714000738	
15.1716748193	2.52538555404	
15.1881763403	2.5236311007	
15.2047535129	2.52187664736	
15.2211652342	2.52012219402	
15.2372587168	2.51836774068	
15.2529708162	2.51661328734	
15.2682694329	2.51485883399	
15.2830705658	2.51310438065	
15.2971902017	2.51134992731	
15.3103702496	2.50959547397	
15.3223674725	2.50784102063	
15.333051682	2.50608656729	
15.3424557687	2.50433211395	
15.3507554869	2.50257766061	
15.3582018211	2.50082320727	
15.3650494932	2.49906875393	
15.3715101812	2.49731430058	
15.377725637	2.49555984724	
15.3837345234	2.4938053939	
15.3894166441	2.49205094056	
15.3944324994	2.49029648722	
15.3982065136	2.48854203388	
15.4	2.48678758054	
15.3990785853	2.4850331272	
15.3949221622	2.48327867386	
15.3873917392	2.48152422052	
15.3767810955	2.47976976717	
15.3637339003	2.47801531383	
15.3490658568	2.47626086049	
15.3335641489	2.47450640715	
15.3178325632	2.47275195381	
15.3022218436	2.47099750047	
15.2868494574	2.46924304713	
15.2716830535	2.46748859379	
15.2566431661	2.46573414045	
15.24167854	2.46397968711	
15.2267860686	2.46222523376	
15.2119812657	2.46047078042	
15.1972554015	2.45871632708	
15.1825606595	2.45696187374	
15.1678403195	2.4552074204	
15.153085899	2.45345296706	
15.1383843499	2.45169851372	
15.1239273844	2.44994406038	
15.1099798763	2.44818960704	
15.0968241294	2.4464351537	
15.0847015039	2.44468070035	
15.0737675162	2.44292624701	
15.0640697996	2.44117179367	
15.0555523995	2.43941734033	
15.0480826024	2.43766288699	
15.0414893144	2.43590843365	
15.0356002484	2.43415398031	
15.0302706111	2.43239952697	
15.0254028026	2.43064507363	
15.0209577745	2.42889062029	
15.0169545351	2.42713616694	
15.0134524743	2.4253817136	
15.0105173625	2.42362726026	
15.0081824933	2.42187280692	
15.0064220515	2.42011835358	
15.0051486906	2.41836390024	
15.0042348763	2.4166094469	
15.00354649	2.41485499356	
15.002973779	2.41310054022	
15.002973779	2.41310054022	


==> fig_nmr_density_15.dat <==
x	y	
16.00488629	2.41041802182	
15.99511371	2.41041802182	
15.9933555564	2.41205395042	
15.991062564	2.41368987903	
15.98813284	2.41532580764	
15.9844938442	2.41696173625	
15.9801178096	2.41859766486	
15.9750270021	2.42023359347	
15.9692882798	2.42186952207	
15.962999405	2.42350545068	
15.9562700262	2.42514137929	
15.9491994382	2.4267773079	
15.9418533004	2.42841323651	
15.9342431056	2.43004916512	
15.9263138984	2.43168509373	
15.9179456567	2.43332102233	
15.9089715483	2.43495695094	
15.8992130002	2.43659287955	
15.8885276292	2.43822880816	
15.8768605731	2.43986473677	
15.8642823823	2.44150066538	
15.8509914342	2.44313659398	
15.8372640383	2.44477252259	
15.8233570371	2.4464084512	
15.8094002562	2.44804437981	
15.7953396073	2.44968030842	
15.7809819576	2.45131623703	
15.7661423996	2.45295216563	
15.7508265339	2.45458809424	
15.7353404411	2.45622402285	
15.7202454018	2.45785995146	
15.7061577593	2.45949588007	
15.6934866895	2.46113180868	
15.6822437794	2.46276773729	
15.6720226866	2.46440366589	
15.6621614876	2.4660395945	
15.6520190389	2.46767552311	
15.6412595876	2.46931145172	
15.6300499655	2.47094738033	
15.6191092888	2.47258330894	
15.6095925499	2.47421923754	
15.6028316471	2.47585516615	
15.6	2.47749109476	
15.6017999403	2.47912702337	
15.6082757044	2.48076295198	
15.6188156668	2.48239888059	
15.6323355096	2.48403480919	
15.6475632937	2.4856707378	
15.6633161871	2.48730666641	
15.6786830302	2.48894259502	
15.6930883087	2.49057852363	
15.7062705427	2.49221445224	
15.7182281115	2.49385038084	
15.7291653917	2.49548630945	
15.7394383436	2.49712223806	
15.7494828894	2.49875816667	
15.7597224118	2.50039409528	
15.7704764966	2.50203002389	
15.7819054943	2.5036659525	
15.7940114403	2.5053018811	
15.8066853249	2.50693780971	
15.8197670155	2.50857373832	
15.8330844936	2.51020966693	
15.8464615882	2.51184559554	
15.8597099128	2.51348152415	
15.8726314456	2.51511745275	
15.8850461825	2.51675338136	
15.89683466	2.51838930997	
15.9079670374	2.52002523858	
15.9184930524	2.52166116719	
15.9284897373	2.5232970958	
15.9379912311	2.5249330244	
15.9469387316	2.52656895301	
15.9551793726	2.52820488162	
15.9625165502	2.52984081023	
15.9687872685	2.53147673884	
15.9739297534	2.53311266745	
15.978011985	2.53474859606	
15.9812124109	2.53638452466	
15.9837656746	2.53802045327	
15.9858986021	2.53965638188	
15.9877813307	2.54129231049	
15.9895080264	2.5429282391	
15.991107234	2.54456416771	
15.9925700921	2.54620009631	
15.9938800312	2.54783602492	
15.9950311684	2.54947195353	
15.9960313789	2.55110788214	
15.9968946259	2.55274381075	
15.9976310679	2.55437973936	
15.998241753	2.55601566796	
15.998719874	2.55765159657	
15.9990563862	2.55928752518	
15.9992465216	2.56092345379	
15.9992949833	2.5625593824	
15.9992193173	2.56419531101	
15.9990514441	2.56583123962	
15.9988365619	2.56746716822	
15.9986280369	2.56910309683	
15.9984778703	2.57073902544	
15.9984248095	2.57237495405	
16.0015751905	2.57237495405	
16.0015751905	2.57237495405	
16.0015221297	2.57073902544	
16.0013719631	2.56910309683	
16.0011634381	2.56746716822	
16.0009485559	2.56583123962	
16.0007806827	2.56419531101	
16.0007050167	2.5625593824	
16.0007534784	2.56092345379	
16.0009436138	2.55928752518	
16.001280126	2.55765159657	
16.001758247	2.55601566796	
16.0023689321	2.55437973936	
16.0031053741	2.55274381075	
16.0039686211	2.55110788214	
16.0049688316	2.54947195353	
16.0061199688	2.54783602492	
16.0074299079	2.54620009631	
16.008892766	2.54456416771	
16.0104919736	2.5429282391	
16.0122186693	2.54129231049	
16.0141013979	2.53965638188	
16.0162343254	2.53802045327	
16.0187875891	2.53638452466	
16.021988015	2.53474859606	
16.0260702466	2.53311266745	
16.0312127315	2.53147673884	
16.0374834498	2.52984081023	
16.0448206274	2.52820488162	
16.0530612684	2.52656895301	
16.0620087689	2.5249330244	
16.0715102627	2.5232970958	
16.0815069476	2.52166116719	
16.0920329626	2.52002523858	
16.10316534	2.51838930997	
16.1149538175	2.51675338136	
16.1273685544	2.51511745275	
16.1402900872	2.51348152415	
16.1535384118	2.51184559554	
16.1669155064	2.51020966693	
16.1802329845	2.50857373832	
16.1933146751	2.50693780971	
16.2059885597	2.5053018811	
16.2180945057	2.5036659525	
16.2295235034	2.50203002389	
16.2402775882	2.50039409528	
16.2505171106	2.49875816667	
16.2605616564	2.49712223806	
16.2708346083	2.49548630945	
16.2817718885	2.49385038084	
16.2937294573	2.49221445224	
16.3069116913	2.49057852363	
16.3213169698	2.48894259502	
16.3366838129	2.48730666641	
16.3524367063	2.4856707378	
16.3676644904	2.48403480919	
16.3811843332	2.48239888059	
16.3917242956	2.48076295198	
16.3982000597	2.47912702337	
16.4	2.47749109476	
16.3971683529	2.47585516615	
16.3904074501	2.47421923754	
16.3808907112	2.47258330894	
16.3699500345	2.47094738033	
16.3587404124	2.46931145172	
16.3479809611	2.46767552311	
16.3378385124	2.4660395945	
16.3279773134	2.46440366589	
16.3177562206	2.46276773729	
16.3065133105	2.46113180868	
16.2938422407	2.45949588007	
16.2797545982	2.45785995146	
16.2646595589	2.45622402285	
16.2491734661	2.45458809424	
16.2338576004	2.45295216563	
16.2190180424	2.45131623703	
16.2046603927	2.44968030842	
16.1905997438	2.44804437981	
16.1766429629	2.4464084512	
16.1627359617	2.44477252259	
16.1490085658	2.44313659398	
16.1357176177	2.44150066538	
16.1231394269	2.43986473677	
16.1114723708	2.43822880816	
16.1007869998	2.43659287955	
16.0910284517	2.43495695094	
16.0820543433	2.43332102233	
16.0736861016	2.43168509373	
16.0657568944	2.43004916512	
16.0581466996	2.42841323651	
16.0508005618	2.4267773079	
16.0437299738	2.42514137929	
16.037000595	2.42350545068	
16.0307117202	2.42186952207	
16.0249729979	2.42023359347	
16.0198821904	2.41859766486	
16.0155061558	2.41696173625	
16.01186716	2.41532580764	
16.008937436	2.41368987903	
16.0066444436	2.41205395042	
16.00488629	2.41041802182	
16.00488629	2.41041802182	


==> fig_nmr_density_16.dat <==
x	y	
17.0095914572	2.4020042031	
16.9904085428	2.4020042031	
16.988199379	2.4034414608	
16.985859545	2.40487871849	
16.9833912596	2.40631597619	
16.9807451416	2.40775323389	
16.9778182133	2.40919049159	
16.9744684968	2.41062774928	
16.9705441602	2.41206500698	
16.9659197775	2.41350226468	
16.9605287326	2.41493952237	
16.9543806549	2.41637678007	
16.9475565731	2.41781403777	
16.9401813949	2.41925129547	
16.9323812353	2.42068855316	
16.92423915	2.42212581086	
16.9157643157	2.42356306856	
16.9068853688	2.42500032626	
16.8974695833	2.42643758395	
16.8873594624	2.42787484165	
16.8764120797	2.42931209935	
16.8645277998	2.43074935705	
16.8516634597	2.43218661474	
16.837835588	2.43362387244	
16.8231244651	2.43506113014	
16.8076854654	2.43649838783	
16.7917627123	2.43793564553	
16.7756902644	2.43937290323	
16.7598665751	2.44081016093	
16.744700627	2.44224741862	
16.7305453916	2.44368467632	
16.7176439787	2.44512193402	
16.706108179	2.44655919172	
16.6959308377	2.44799644941	
16.6870147719	2.44943370711	
16.6791949345	2.45087096481	
16.6722418781	2.45230822251	
16.6658554973	2.4537454802	
16.6596732933	2.4551827379	
16.653314981	2.4566199956	
16.6464651981	2.45805725329	
16.6389709253	2.45949451099	
16.6309164545	2.46093176869	
16.6226452197	2.46236902639	
16.6147198984	2.46380628408	
16.6078357665	2.46524354178	
16.6027141858	2.46668079948	
16.6	2.46811805718	
16.6001757111	2.46955531487	
16.6034972467	2.47099257257	
16.6099561736	2.47242983027	
16.6192777687	2.47386708797	
16.6309647829	2.47530434566	
16.6443870113	2.47674160336	
16.6588990033	2.47817886106	
16.6739519619	2.47961611875	
16.6891621995	2.48105337645	
16.7043127338	2.48249063415	
16.7192922493	2.48392789185	
16.7340040162	2.48536514954	
16.7482919179	2.48680240724	
16.7619229173	2.48823966494	
16.7746376263	2.48967692264	
16.7862462347	2.49111418033	
16.7967232696	2.49255143803	
16.8062539266	2.49398869573	
16.8152074852	2.49542595343	
16.8240474152	2.49686321112	
16.8332150782	2.49830046882	
16.8430307944	2.49973772652	
16.853641114	2.50117498421	
16.865015496	2.50261224191	
16.8769752168	2.50404949961	
16.8892326402	2.50548675731	
16.90142889	2.506924015	
16.9131718775	2.5083612727	
16.924082825	2.5097985304	
16.9338534355	2.5112357881	
16.9423029641	2.51267304579	
16.9494151117	2.51411030349	
16.9553366703	2.51554756119	
16.9603331469	2.51698481889	
16.9647139138	2.51842207658	
16.968751519	2.51985933428	
16.9726210385	2.52129659198	
16.976376234	2.52273384967	
16.9799649252	2.52417110737	
16.9832727815	2.52560836507	
16.9861772992	2.52704562277	
16.9885936082	2.52848288046	
16.9904996852	2.52992013816	
16.9919374816	2.53135739586	
16.9929949104	2.53279465356	
16.9937787821	2.53423191125	
16.9943894342	2.53566916895	
16.9949045474	2.53710642665	
16.9953744439	2.53854368435	
16.9958263749	2.53998094204	
16.9962727213	2.54141819974	
16.9967182341	2.54285545744	
16.9971637073	2.54429271514	
17.0028362927	2.54429271514	
17.0028362927	2.54429271514	
17.0032817659	2.54285545744	
17.0037272787	2.54141819974	
17.0041736251	2.53998094204	
17.0046255561	2.53854368435	
17.0050954526	2.53710642665	
17.0056105658	2.53566916895	
17.0062212179	2.53423191125	
17.0070050896	2.53279465356	
17.0080625184	2.53135739586	
17.0095003148	2.52992013816	
17.0114063918	2.52848288046	
17.0138227008	2.52704562277	
17.0167272185	2.52560836507	
17.0200350748	2.52417110737	
17.023623766	2.52273384967	
17.0273789615	2.52129659198	
17.031248481	2.51985933428	
17.0352860862	2.51842207658	
17.0396668531	2.51698481889	
17.0446633297	2.51554756119	
17.0505848883	2.51411030349	
17.0576970359	2.51267304579	
17.0661465645	2.5112357881	
17.075917175	2.5097985304	
17.0868281225	2.5083612727	
17.09857111	2.506924015	
17.1107673598	2.50548675731	
17.1230247832	2.50404949961	
17.134984504	2.50261224191	
17.146358886	2.50117498421	
17.1569692056	2.49973772652	
17.1667849218	2.49830046882	
17.1759525848	2.49686321112	
17.1847925148	2.49542595343	
17.1937460734	2.49398869573	
17.2032767304	2.49255143803	
17.2137537653	2.49111418033	
17.2253623737	2.48967692264	
17.2380770827	2.48823966494	
17.2517080821	2.48680240724	
17.2659959838	2.48536514954	
17.2807077507	2.48392789185	
17.2956872662	2.48249063415	
17.3108378005	2.48105337645	
17.3260480381	2.47961611875	
17.3411009967	2.47817886106	
17.3556129887	2.47674160336	
17.3690352171	2.47530434566	
17.3807222313	2.47386708797	
17.3900438264	2.47242983027	
17.3965027533	2.47099257257	
17.3998242889	2.46955531487	
17.4	2.46811805718	
17.3972858142	2.46668079948	
17.3921642335	2.46524354178	
17.3852801016	2.46380628408	
17.3773547803	2.46236902639	
17.3690835455	2.46093176869	
17.3610290747	2.45949451099	
17.3535348019	2.45805725329	
17.346685019	2.4566199956	
17.3403267067	2.4551827379	
17.3341445027	2.4537454802	
17.3277581219	2.45230822251	
17.3208050655	2.45087096481	
17.3129852281	2.44943370711	
17.3040691623	2.44799644941	
17.293891821	2.44655919172	
17.2823560213	2.44512193402	
17.2694546084	2.44368467632	
17.255299373	2.44224741862	
17.2401334249	2.44081016093	
17.2243097356	2.43937290323	
17.2082372877	2.43793564553	
17.1923145346	2.43649838783	
17.1768755349	2.43506113014	
17.162164412	2.43362387244	
17.1483365403	2.43218661474	
17.1354722002	2.43074935705	
17.1235879203	2.42931209935	
17.1126405376	2.42787484165	
17.1025304167	2.42643758395	
17.0931146312	2.42500032626	
17.0842356843	2.42356306856	
17.07576085	2.42212581086	
17.0676187647	2.42068855316	
17.0598186051	2.41925129547	
17.0524434269	2.41781403777	
17.0456193451	2.41637678007	
17.0394712674	2.41493952237	
17.0340802225	2.41350226468	
17.0294558398	2.41206500698	
17.0255315032	2.41062774928	
17.0221817867	2.40919049159	
17.0192548584	2.40775323389	
17.0166087404	2.40631597619	
17.014140455	2.40487871849	
17.011800621	2.4034414608	
17.0095914572	2.4020042031	
17.0095914572	2.4020042031	


==> fig_nmr_density_17.dat <==
x	y	
18.0028445179	2.38431565451	
17.9971554821	2.38431565451	
17.9965357071	2.38573597673	
17.9957821268	2.38715629895	
17.9948688829	2.38857662117	
17.9937940017	2.38999694339	
17.9925840858	2.39141726561	
17.9912840362	2.39283758784	
17.9899328946	2.39425791006	
17.9885344186	2.39567823228	
17.9870350955	2.3970985545	
17.9853202992	2.39851887672	
17.9832317754	2.39993919894	
17.9806001726	2.40135952116	
17.9772796075	2.40277984338	
17.973170544	2.40420016561	
17.9682229432	2.40562048783	
17.9624210712	2.40704081005	
17.955760257	2.40846113227	
17.9482301341	2.40988145449	
17.9398161919	2.41130177671	
17.930522342	2.41272209893	
17.9204051014	2.41414242115	
17.9096002454	2.41556274337	
17.8983207188	2.4169830656	
17.8868131939	2.41840338782	
17.87527848	2.41982371004	
17.8637814618	2.42124403226	
17.852189543	2.42266435448	
17.8401759801	2.4240846767	
17.8273036029	2.42550499892	
17.8131719698	2.42692532114	
17.7975808285	2.42834564337	
17.7806491806	2.42976596559	
17.7628398263	2.43118628781	
17.7448709322	2.43260661003	
17.7275370627	2.43402693225	
17.7114969559	2.43544725447	
17.6971010985	2.43686757669	
17.6843219644	2.43828789891	
17.6728150356	2.43970822114	
17.6620900202	2.44112854336	
17.6517272977	2.44254886558	
17.6415544859	2.4439691878	
17.631714014	2.44538951002	
17.6225999903	2.44680983224	
17.6146998017	2.44823015446	
17.6084145298	2.44965047668	
17.6039336891	2.45107079891	
17.6012060109	2.45249112113	
17.6	2.45391144335	
17.6000120262	2.45533176557	
17.6009712464	2.45675208779	
17.6027071503	2.45817241001	
17.6051715888	2.45959273223	
17.6084267393	2.46101305445	
17.6126164345	2.46243337667	
17.6179337202	2.4638536989	
17.6245900075	2.46527402112	
17.6327863553	2.46669434334	
17.6426861622	2.46811466556	
17.6543889467	2.46953498778	
17.6679054514	2.47095531	
17.6831353477	2.47237563222	
17.6998513147	2.47379595444	
17.7176966291	2.47521627667	
17.7362047573	2.47663659889	
17.7548453919	2.47805692111	
17.773091316	2.47947724333	
17.7904887632	2.48089756555	
17.8067083602	2.48231788777	
17.8215602646	2.48373820999	
17.8349741964	2.48515853221	
17.8469628776	2.48657885444	
17.8575938775	2.48799917666	
17.8669849631	2.48941949888	
17.8753184029	2.4908398211	
17.8828540389	2.49226014332	
17.8899199045	2.49368046554	
17.8968724173	2.49510078776	
17.9040357701	2.49652110998	
17.9116408157	2.49794143221	
17.919782738	2.49936175443	
17.9284074842	2.50078207665	
17.9373263087	2.50220239887	
17.9462510695	2.50362272109	
17.9548412224	2.50504304331	
17.9627548301	2.50646336553	
17.9696977967	2.50788368775	
17.975466338	2.50930400997	
17.9799772866	2.5107243322	
17.9832803546	2.51214465442	
17.9855476644	2.51356497664	
17.9870399172	2.51498529886	
17.9880549983	2.51640562108	
17.9888711443	2.5178259433	
17.9896996415	2.51924626552	
17.9906592396	2.52066658774	
17.9917767536	2.52208690997	
17.9930091907	2.52350723219	
17.994276444	2.52492755441	
18.005723556	2.52492755441	
18.005723556	2.52492755441	
18.0069908093	2.52350723219	
18.0082232464	2.52208690997	
18.0093407604	2.52066658774	
18.0103003585	2.51924626552	
18.0111288557	2.5178259433	
18.0119450017	2.51640562108	
18.0129600828	2.51498529886	
18.0144523356	2.51356497664	
18.0167196454	2.51214465442	
18.0200227134	2.5107243322	
18.024533662	2.50930400997	
18.0303022033	2.50788368775	
18.0372451699	2.50646336553	
18.0451587776	2.50504304331	
18.0537489305	2.50362272109	
18.0626736913	2.50220239887	
18.0715925158	2.50078207665	
18.080217262	2.49936175443	
18.0883591843	2.49794143221	
18.0959642299	2.49652110998	
18.1031275827	2.49510078776	
18.1100800955	2.49368046554	
18.1171459611	2.49226014332	
18.1246815971	2.4908398211	
18.1330150369	2.48941949888	
18.1424061225	2.48799917666	
18.1530371224	2.48657885444	
18.1650258036	2.48515853221	
18.1784397354	2.48373820999	
18.1932916398	2.48231788777	
18.2095112368	2.48089756555	
18.226908684	2.47947724333	
18.2451546081	2.47805692111	
18.2637952427	2.47663659889	
18.2823033709	2.47521627667	
18.3001486853	2.47379595444	
18.3168646523	2.47237563222	
18.3320945486	2.47095531	
18.3456110533	2.46953498778	
18.3573138378	2.46811466556	
18.3672136447	2.46669434334	
18.3754099925	2.46527402112	
18.3820662798	2.4638536989	
18.3873835655	2.46243337667	
18.3915732607	2.46101305445	
18.3948284112	2.45959273223	
18.3972928497	2.45817241001	
18.3990287536	2.45675208779	
18.3999879738	2.45533176557	
18.4	2.45391144335	
18.3987939891	2.45249112113	
18.3960663109	2.45107079891	
18.3915854702	2.44965047668	
18.3853001983	2.44823015446	
18.3774000097	2.44680983224	
18.368285986	2.44538951002	
18.3584455141	2.4439691878	
18.3482727023	2.44254886558	
18.3379099798	2.44112854336	
18.3271849644	2.43970822114	
18.3156780356	2.43828789891	
18.3028989015	2.43686757669	
18.2885030441	2.43544725447	
18.2724629373	2.43402693225	
18.2551290678	2.43260661003	
18.2371601737	2.43118628781	
18.2193508194	2.42976596559	
18.2024191715	2.42834564337	
18.1868280302	2.42692532114	
18.1726963971	2.42550499892	
18.1598240199	2.4240846767	
18.147810457	2.42266435448	
18.1362185382	2.42124403226	
18.12472152	2.41982371004	
18.1131868061	2.41840338782	
18.1016792812	2.4169830656	
18.0903997546	2.41556274337	
18.0795948986	2.41414242115	
18.069477658	2.41272209893	
18.0601838081	2.41130177671	
18.0517698659	2.40988145449	
18.044239743	2.40846113227	
18.0375789288	2.40704081005	
18.0317770568	2.40562048783	
18.026829456	2.40420016561	
18.0227203925	2.40277984338	
18.0193998274	2.40135952116	
18.0167682246	2.39993919894	
18.0146797008	2.39851887672	
18.0129649045	2.3970985545	
18.0114655814	2.39567823228	
18.0100671054	2.39425791006	
18.0087159638	2.39283758784	
18.0074159142	2.39141726561	
18.0062059983	2.38999694339	
18.0051311171	2.38857662117	
18.0042178732	2.38715629895	
18.0034642929	2.38573597673	
18.0028445179	2.38431565451	
18.0028445179	2.38431565451	


==> fig_nmr_density_18.dat <==
x	y	
19.0016726649	2.37045273965	
18.9983273351	2.37045273965	
18.9982784786	2.37195119996	
18.998249963	2.37344966026	
18.9981688699	2.37494812056	
18.9979468289	2.37644658086	
18.9974996425	2.37794504116	
18.9967668533	2.37944350147	
18.9957258846	2.38094196177	
18.9943967241	2.38244042207	
18.9928349404	2.38393888237	
18.9911131647	2.38543734267	
18.9892940742	2.38693580298	
18.98740063	2.38843426328	
18.9853905621	2.38993272358	
18.9831413243	2.39143118388	
18.9804500917	2.39292964418	
18.9770524302	2.39442810449	
18.9726627273	2.39592656479	
18.9670362694	2.39742502509	
18.9600441171	2.39892348539	
18.9517396232	2.40042194569	
18.9423875663	2.401920406	
18.9324323152	2.4034188663	
18.9224019495	2.4049173266	
18.9127720159	2.4064157869	
18.9038314298	2.4079142472	
18.8955942382	2.40941270751	
18.8877851319	2.41091116781	
18.8799023325	2.41240962811	
18.8713382793	2.41390808841	
18.8615223148	2.41540654871	
18.8500432817	2.41690500902	
18.836715989	2.41840346932	
18.8215748699	2.41990192962	
18.8048066446	2.42140038992	
18.7866601791	2.42289885022	
18.7673819491	2.42439731053	
18.7472114673	2.42589577083	
18.7264373804	2.42739423113	
18.7054783863	2.42889269143	
18.6849335233	2.43039115173	
18.6655554733	2.43188961204	
18.6481353555	2.43338807234	
18.6333322647	2.43488653264	
18.621514535	2.43638499294	
18.612685004	2.43788345324	
18.6065328016	2.43938191355	
18.6025984904	2.44088037385	
18.6004825048	2.44237883415	
18.6	2.44387729445	
18.6012081864	2.44537575475	
18.6042974614	2.44687421506	
18.609410408	2.44837267536	
18.6164908827	2.44987113566	
18.6252463071	2.45136959596	
18.63524142	2.45286805626	
18.6460692847	2.45436651657	
18.6575062136	2.45586497687	
18.6695713128	2.45736343717	
18.6824671956	2.45886189747	
18.6964417849	2.46036035777	
18.7116456797	2.46185881808	
18.7280484181	2.46335727838	
18.7454322921	2.46485573868	
18.7634366754	2.46635419898	
18.7816094063	2.46785265928	
18.7994412759	2.46935111959	
18.8163939177	2.47084957989	
18.8319489973	2.47234804019	
18.8456919951	2.47384650049	
18.85740991	2.47534496079	
18.8671582013	2.4768434211	
18.8752585672	2.4783418814	
18.8822210707	2.4798403417	
18.8886187086	2.481338802	
18.8949589726	2.4828372623	
18.901590914	2.48433572261	
18.9086673832	2.48583418291	
18.9161621361	2.48733264321	
18.9239262304	2.48883110351	
18.9317590819	2.49032956381	
18.9394683034	2.49182802412	
18.9469006764	2.49332648442	
18.9539420851	2.49482494472	
18.9604993768	2.49632340502	
18.9664833514	2.49782186532	
18.9718065073	2.49932032563	
18.9763967972	2.50081878593	
18.9802182061	2.50231724623	
18.983286266	2.50381570653	
18.9856711626	2.50531416683	
18.9874879987	2.50681262714	
18.988878453	2.50831108744	
18.9899891875	2.50980954774	
18.9909514533	2.51130800804	
18.9918652958	2.51280646834	
18.9927909649	2.51430492865	
18.9937488234	2.51580338895	
18.9947268589	2.51730184925	
18.9956927267	2.51880030955	
19.0043072733	2.51880030955	
19.0043072733	2.51880030955	
19.0052731411	2.51730184925	
19.0062511766	2.51580338895	
19.0072090351	2.51430492865	
19.0081347042	2.51280646834	
19.0090485467	2.51130800804	
19.0100108125	2.50980954774	
19.011121547	2.50831108744	
19.0125120013	2.50681262714	
19.0143288374	2.50531416683	
19.016713734	2.50381570653	
19.0197817939	2.50231724623	
19.0236032028	2.50081878593	
19.0281934927	2.49932032563	
19.0335166486	2.49782186532	
19.0395006232	2.49632340502	
19.0460579149	2.49482494472	
19.0530993236	2.49332648442	
19.0605316966	2.49182802412	
19.0682409181	2.49032956381	
19.0760737696	2.48883110351	
19.0838378639	2.48733264321	
19.0913326168	2.48583418291	
19.098409086	2.48433572261	
19.1050410274	2.4828372623	
19.1113812914	2.481338802	
19.1177789293	2.4798403417	
19.1247414328	2.4783418814	
19.1328417987	2.4768434211	
19.14259009	2.47534496079	
19.1543080049	2.47384650049	
19.1680510027	2.47234804019	
19.1836060823	2.47084957989	
19.2005587241	2.46935111959	
19.2183905937	2.46785265928	
19.2365633246	2.46635419898	
19.2545677079	2.46485573868	
19.2719515819	2.46335727838	
19.2883543203	2.46185881808	
19.3035582151	2.46036035777	
19.3175328044	2.45886189747	
19.3304286872	2.45736343717	
19.3424937864	2.45586497687	
19.3539307153	2.45436651657	
19.36475858	2.45286805626	
19.3747536929	2.45136959596	
19.3835091173	2.44987113566	
19.390589592	2.44837267536	
19.3957025386	2.44687421506	
19.3987918136	2.44537575475	
19.4	2.44387729445	
19.3995174952	2.44237883415	
19.3974015096	2.44088037385	
19.3934671984	2.43938191355	
19.387314996	2.43788345324	
19.378485465	2.43638499294	
19.3666677353	2.43488653264	
19.3518646445	2.43338807234	
19.3344445267	2.43188961204	
19.3150664767	2.43039115173	
19.2945216137	2.42889269143	
19.2735626196	2.42739423113	
19.2527885327	2.42589577083	
19.2326180509	2.42439731053	
19.2133398209	2.42289885022	
19.1951933554	2.42140038992	
19.1784251301	2.41990192962	
19.163284011	2.41840346932	
19.1499567183	2.41690500902	
19.1384776852	2.41540654871	
19.1286617207	2.41390808841	
19.1200976675	2.41240962811	
19.1122148681	2.41091116781	
19.1044057618	2.40941270751	
19.0961685702	2.4079142472	
19.0872279841	2.4064157869	
19.0775980505	2.4049173266	
19.0675676848	2.4034188663	
19.0576124337	2.401920406	
19.0482603768	2.40042194569	
19.0399558829	2.39892348539	
19.0329637306	2.39742502509	
19.0273372727	2.39592656479	
19.0229475698	2.39442810449	
19.0195499083	2.39292964418	
19.0168586757	2.39143118388	
19.0146094379	2.38993272358	
19.01259937	2.38843426328	
19.0107059258	2.38693580298	
19.0088868353	2.38543734267	
19.0071650596	2.38393888237	
19.0056032759	2.38244042207	
19.0042741154	2.38094196177	
19.0032331467	2.37944350147	
19.0025003575	2.37794504116	
19.0020531711	2.37644658086	
19.0018311301	2.37494812056	
19.001750037	2.37344966026	
19.0017215214	2.37195119996	
19.0016726649	2.37045273965	
19.0016726649	2.37045273965	


==> fig_nmr_density_19.dat <==
x	y	
20.0022503094	2.36765298287	
19.9977496906	2.36765298287	
19.9973383321	2.36910518415	
19.9968029733	2.37055738542	
19.9960718785	2.3720095867	
19.9950880743	2.37346178797	
19.9938305716	2.37491398925	
19.9923227089	2.37636619052	
19.9906201249	2.37781839179	
19.9887788768	2.37927059307	
19.9868139852	2.38072279434	
19.9846658804	2.38217499562	
19.9821924166	2.38362719689	
19.9791952162	2.38507939817	
19.9754737106	2.38653159944	
19.9708858302	2.38798380071	
19.9653896344	2.38943600199	
19.959049355	2.39088820326	
19.9520076645	2.39234040454	
19.9444419309	2.39379260581	
19.936525334	2.39524480709	
19.9284027913	2.39669700836	
19.9201761715	2.39814920963	
19.9118861138	2.39960141091	
19.9034847445	2.40105361218	
19.8948088327	2.40250581346	
19.8855736902	2.40395801473	
19.8754049241	2.40541021601	
19.8639087557	2.40686241728	
19.8507620359	2.40831461856	
19.8357920272	2.40976681983	
19.8190193039	2.4112190211	
19.8006519975	2.41267122238	
19.7810380514	2.41412342365	
19.760596441	2.41557562493	
19.7397543036	2.4170278262	
19.7189134639	2.41848002748	
19.6984569896	2.41993222875	
19.6787863618	2.42138443002	
19.6603599375	2.4228366313	
19.6436960588	2.42428883257	
19.6293193938	2.42574103385	
19.6176633826	2.42719323512	
19.6089746158	2.4286454364	
19.6032711042	2.43009763767	
19.6003760341	2.43154983894	
19.6	2.43300204022	
19.6018138078	2.43445424149	
19.6054665587	2.43590644277	
19.6105527837	2.43735864404	
19.6165808552	2.43881084532	
19.6230040016	2.44026304659	
19.6293353659	2.44171524786	
19.6353070875	2.44316744914	
19.640993486	2.44461965041	
19.646826754	2.44607185169	
19.6534831248	2.44752405296	
19.6616768678	2.44897625424	
19.6719373803	2.45042845551	
19.684448183	2.45188065679	
19.6990014327	2.45333285806	
19.7150804612	2.45478505933	
19.7320376645	2.45623726061	
19.7492979436	2.45768946188	
19.7665042991	2.45914166316	
19.7835448451	2.46059386443	
19.8004560884	2.46204606571	
19.8172598781	2.46349826698	
19.8338247185	2.46495046825	
19.8498246786	2.46640266953	
19.8648116684	2.4678548708	
19.8783558338	2.46930707208	
19.8901803362	2.47075927335	
19.9002320912	2.47221147463	
19.9086716641	2.4736636759	
19.9158042428	2.47511587717	
19.9219900449	2.47656807845	
19.9275665131	2.47802027972	
19.932798675	2.479472481	
19.9378601711	2.48092468227	
19.9428397192	2.48237688355	
19.947763925	2.48382908482	
19.9526249549	2.4852812861	
19.9574014871	2.48673348737	
19.9620657496	2.48818568864	
19.9665778667	2.48963788992	
19.9708767452	2.49109009119	
19.974878954	2.49254229247	
19.9784916579	2.49399449374	
19.9816361859	2.49544669502	
19.9842715825	2.49689889629	
19.9864070067	2.49835109756	
19.9880978626	2.49980329884	
19.989428847	2.50125550011	
19.9904927229	2.50270770139	
19.9913738988	2.50415990266	
19.9921414548	2.50561210394	
19.992850179	2.50706430521	
19.993544069	2.50851650648	
19.9942568173	2.50996870776	
19.9950076246	2.51142090903	
20.0049923754	2.51142090903	
20.0049923754	2.51142090903	
20.0057431827	2.50996870776	
20.006455931	2.50851650648	
20.007149821	2.50706430521	
20.0078585452	2.50561210394	
20.0086261012	2.50415990266	
20.0095072771	2.50270770139	
20.010571153	2.50125550011	
20.0119021374	2.49980329884	
20.0135929933	2.49835109756	
20.0157284175	2.49689889629	
20.0183638141	2.49544669502	
20.0215083421	2.49399449374	
20.025121046	2.49254229247	
20.0291232548	2.49109009119	
20.0334221333	2.48963788992	
20.0379342504	2.48818568864	
20.0425985129	2.48673348737	
20.0473750451	2.4852812861	
20.052236075	2.48382908482	
20.0571602808	2.48237688355	
20.0621398289	2.48092468227	
20.067201325	2.479472481	
20.0724334869	2.47802027972	
20.0780099551	2.47656807845	
20.0841957572	2.47511587717	
20.0913283359	2.4736636759	
20.0997679088	2.47221147463	
20.1098196638	2.47075927335	
20.1216441662	2.46930707208	
20.1351883316	2.4678548708	
20.1501753214	2.46640266953	
20.1661752815	2.46495046825	
20.1827401219	2.46349826698	
20.1995439116	2.46204606571	
20.2164551549	2.46059386443	
20.2334957009	2.45914166316	
20.2507020564	2.45768946188	
20.2679623355	2.45623726061	
20.2849195388	2.45478505933	
20.3009985673	2.45333285806	
20.315551817	2.45188065679	
20.3280626197	2.45042845551	
20.3383231322	2.44897625424	
20.3465168752	2.44752405296	
20.353173246	2.44607185169	
20.359006514	2.44461965041	
20.3646929125	2.44316744914	
20.3706646341	2.44171524786	
20.3769959984	2.44026304659	
20.3834191448	2.43881084532	
20.3894472163	2.43735864404	
20.3945334413	2.43590644277	
20.3981861922	2.43445424149	
20.4	2.43300204022	
20.3996239659	2.43154983894	
20.3967288958	2.43009763767	
20.3910253842	2.4286454364	
20.3823366174	2.42719323512	
20.3706806062	2.42574103385	
20.3563039412	2.42428883257	
20.3396400625	2.4228366313	
20.3212136382	2.42138443002	
20.3015430104	2.41993222875	
20.2810865361	2.41848002748	
20.2602456964	2.4170278262	
20.239403559	2.41557562493	
20.2189619486	2.41412342365	
20.1993480025	2.41267122238	
20.1809806961	2.4112190211	
20.1642079728	2.40976681983	
20.1492379641	2.40831461856	
20.1360912443	2.40686241728	
20.1245950759	2.40541021601	
20.1144263098	2.40395801473	
20.1051911673	2.40250581346	
20.0965152555	2.40105361218	
20.0881138862	2.39960141091	
20.0798238285	2.39814920963	
20.0715972087	2.39669700836	
20.063474666	2.39524480709	
20.0555580691	2.39379260581	
20.0479923355	2.39234040454	
20.040950645	2.39088820326	
20.0346103656	2.38943600199	
20.0291141698	2.38798380071	
20.0245262894	2.38653159944	
20.0208047838	2.38507939817	
20.0178075834	2.38362719689	
20.0153341196	2.38217499562	
20.0131860148	2.38072279434	
20.0112211232	2.37927059307	
20.0093798751	2.37781839179	
20.0076772911	2.37636619052	
20.0061694284	2.37491398925	
20.0049119257	2.37346178797	
20.0039281215	2.3720095867	
20.0031970267	2.37055738542	
20.0026616679	2.36910518415	
20.0022503094	2.36765298287	
20.0022503094	2.36765298287	


==> fig_nmr_extrema_00.dat <==
x	y	
1.0	3.99566377677	
1.0	4.00331132573	


==> fig_nmr_extrema_01.dat <==
x	y	
2.0	3.82595654083	
2.0	3.85635872487	


==> fig_nmr_extrema_02.dat <==
x	y	
3.0	3.75396271957	
3.0	3.77940641981	


==> fig_nmr_extrema_03.dat <==
x	y	
4.0	3.68008883251	
4.0	3.72970583371	


==> fig_nmr_extrema_04.dat <==
x	y	
5.0	3.6739231705	
5.0	3.71685881395	


==> fig_nmr_extrema_05.dat <==
x	y	
6.0	3.33983302529	
6.0	3.43743624701	


==> fig_nmr_extrema_06.dat <==
x	y	
7.0	3.21877830132	
7.0	3.27524266857	


==> fig_nmr_extrema_07.dat <==
x	y	
8.0	3.12098891063	
8.0	3.23787848631	


==> fig_nmr_extrema_08.dat <==
x	y	
9.0	3.07995175651	
9.0	3.19810573292	


==> fig_nmr_extrema_09.dat <==
x	y	
10.0	2.85308463173	
10.0	3.09541480122	


==> fig_nmr_extrema_10.dat <==
x	y	
11.0	2.74301534832	
11.0	2.96789074228	


==> fig_nmr_extrema_11.dat <==
x	y	
12.0	2.44704604819	
12.0	2.721706504	


==> fig_nmr_extrema_12.dat <==
x	y	
13.0	2.44170575311	
13.0	2.64474421694	


==> fig_nmr_extrema_13.dat <==
x	y	
14.0	2.43683101251	
14.0	2.61679822718	


==> fig_nmr_extrema_14.dat <==
x	y	
15.0	2.41310054022	
15.0	2.58679142098	


==> fig_nmr_extrema_15.dat <==
x	y	
16.0	2.41041802182	
16.0	2.57237495405	


==> fig_nmr_extrema_16.dat <==
x	y	
17.0	2.4020042031	
17.0	2.54429271514	


==> fig_nmr_extrema_17.dat <==
x	y	
18.0	2.38431565451	
18.0	2.52492755441	


==> fig_nmr_extrema_18.dat <==
x	y	
19.0	2.37045273965	
19.0	2.51880030955	


==> fig_nmr_extrema_19.dat <==
x	y	
20.0	2.36765298287	
20.0	2.51142090903	


==> fig_random_hankel_complex.dat <==
n	p1	p5	p50	p95	p99	bnd1	bnd5	bnd50	bnd95	bnd99	
4.0	0.576094167817	0.613571185889	0.846686441987	0.979113778404	0.994215382157	1.74385872837	2.26328894795	3.83478793415	5.90788924771	6.92109795731	
8.0	1.56991276437	1.61075600809	1.76423251673	1.8342263454	1.84011553531	3.63607690493	4.31490478165	6.31057954319	8.99141004179	10.3384477355	
16.0	2.95039829833	2.99198323349	3.08307832397	3.27093750971	3.27471035988	6.6594204864	7.52075826579	10.0569328043	13.5580369771	15.3602625036	
32.0	4.67356108503	4.82208220971	5.3884140217	5.52078629184	5.53215057887	11.3409679189	12.4321914429	15.6829786935	20.2965731137	22.7206227548	
64.0	8.23743157806	8.25327445814	8.55270926869	8.65924029969	8.67380638737	18.4779760767	19.8716111093	24.0820100925	30.2088284516	33.4838197627	
128.0	12.5502520494	12.6749636987	13.5107167405	13.6038000979	13.6091785512	29.253258394	31.0520422815	36.5600860177	44.7497600318	49.191137412	
256.0	20.0129270665	20.1430995802	20.5335163675	20.7572206574	20.7715325198	45.4071927105	47.7531469948	55.0225268203	66.0297062807	72.0723060959	
512.0	30.0973773768	30.3517924243	31.1178466237	31.4785589553	31.5470364557	69.4896697189	72.5776650111	82.2438247876	97.1060021004	105.349927739	
1024.0	45.3582331268	45.5392995576	46.3632760793	47.2469283295	47.2653144127	105.226393213	109.323404637	122.257784322	142.403179111	153.67748672	
2048.0	67.631336062	68.498743302	70.0983984713	70.5229077156	70.5684251822	158.049726122	163.521710539	180.920892706	208.318051068	223.769212919	
4096.0	99.1404377839	100.723266208	103.43842849	104.978319042	105.029267011	235.866677769	243.215883844	266.725153333	304.09049839	325.305353405	
8192.0	151.321406094	151.945435823	155.175523937	156.182088429	156.391621857	350.168671139	360.085351349	391.969954352	443.055904526	472.23263257	
16384.0	220.991610877	221.591399607	225.381490758	227.047283182	227.123868524	517.633691388	531.067765666	574.450384196	644.445548197	684.631547105	
32768.0	332.161748769	333.168237771	334.924412017	336.362418458	336.60884534	762.437384666	780.697791351	839.888021278	935.97338184	991.396385988	
65536.0	479.42560556	479.784443852	489.785918639	492.142840531	492.370475502	1119.58434842	1144.47685621	1225.42860693	1357.55091211	1434.08011125	
131072.0	705.130940622	706.957923722	713.012452576	717.904044397	718.129116113	1639.70667982	1673.72516489	1784.67202105	1966.61976018	2072.40823575	
262144.0	1018.59677484	1019.2817317	1032.89388776	1041.41375624	1042.0121094	2395.97164748	2442.56373682	2594.90202152	2845.80309578	2992.18323797	
524288.0	1476.72102571	1484.67942793	1511.13172333	1519.63969399	1520.6165101	3494.01962844	3557.95583434	3767.47260207	4113.8799165	4316.61192894	
1048576.0	2149.51273747	2160.98738894	2187.9774672	2204.83311481	2206.37252095	5086.25370176	5174.14064734	5462.72220762	5941.51923993	6222.53261029	


==> fig_random_hankel_l2.dat <==
n	p1r	p50r	p99r	p1c	p50c	p99c	
4.0	1.09015499908	3.66425653034	7.28744238701	2.56631827542	5.42000793273	8.96442636863	
8.0	3.62932211047	7.66504872663	12.6776133494	6.81892218471	11.0773639048	15.9999817272	
16.0	9.64341223438	15.6657582696	22.6273911563	16.1800942137	22.391376586	29.2535869489	
32.0	22.8821086774	31.6661884482	41.3708194113	36.0659674836	45.0189585036	54.61629344	
64.0	51.0049803554	63.6664216798	77.2391029094	77.4558714268	90.2738780887	103.732950388	
128.0	109.539143857	127.666542721	146.700545304	162.507526251	180.783589647	199.699083424	
256.0	229.820347612	255.666604333	282.417152171	335.813229483	361.802947605	388.431279504	
512.0	474.91162356	511.66663541	549.324783524	686.946655887	723.841630608	761.374811065	
1024.0	971.489277383	1023.66665102	1076.74658386	1395.604031	1447.91898007	1500.87193093	
2048.0	1973.68214835	2047.66665884	2122.5534401	2821.95323112	2896.07367071	2970.83201012	
4096.0	3990.84453184	4095.66666275	4201.39092025	5687.42613152	5792.38304783	5897.97781299	
8192.0	8043.2351702	8191.66666471	8341.00021371	11436.4363188	11585.0018	11734.2051046	
16384.0	16173.5633472	16383.6666657	16594.6720026	22960.0025579	23170.2393033	23381.1138594	
32768.0	32470.3470095	32767.6666662	33065.8883233	46043.2616191	46340.7143094	46638.8048039	
65536.0	65115.0050377	65535.6666664	65957.2302866	92260.8699359	92681.6643213	93103.0965078	
131072.0	130476.57354	131071.666667	131667.66178	184768.338657	185363.564345	185959.427833	
262144.0	261301.890426	262143.666667	262986.344892	369885.455728	370727.364392	371569.910856	
524288.0	523097.028015	524287.666667	525479.207302	740264.193509	741454.964487	742646.373264	


==> fig_random_hankel_real.dat <==
n	p1	p5	p50	p95	p99	bnd1	bnd5	bnd50	bnd95	bnd99	
4.0	0.325322840216	0.345402992155	0.419085139625	0.470464645976	0.475159087222	1.02903379443	1.59765238309	3.56578771739	6.44846195272	7.96995734905	
8.0	0.767562934151	0.861893533451	1.2060050567	1.31732847578	1.31910585373	2.61636011719	3.40258168672	5.83428424315	9.36586504232	11.3523737642	
16.0	2.15962950195	2.25912324178	2.52234565533	2.57578898356	2.58800426289	5.3072633117	6.30876790972	9.30947743625	13.6911420113	16.2396726064	
32.0	4.06010476527	4.09260565995	4.67602170002	4.87868596469	4.88930324306	9.58294696013	10.8357653437	14.5800093897	20.1019549423	23.3470864741	
64.0	7.27499121549	7.27890485476	7.45946965011	7.72318500763	7.7332433174	16.1964232698	17.7698088594	22.5094496162	29.5794783353	33.7237505085	
128.0	11.455661843	11.48008737	12.0869756514	12.1807585239	12.1869769085	26.279516821	28.2773532864	34.3621338198	43.5449723396	48.8894037387	
256.0	18.3764639293	18.4492041943	18.9385597992	19.0846733373	19.1091416187	41.5071723264	44.0755186943	51.9855376428	64.0585299777	71.0358894332	
512.0	27.6483779724	27.7007960255	28.6266301094	29.18565663	29.2216832169	64.3416868463	67.681863911	78.0742969745	94.1058033914	103.324429296	
1024.0	42.1469133565	42.5393204875	43.7991945466	44.3644598086	44.4598251812	98.3895907717	102.777503118	116.552073182	138.010950444	150.31690278	
2048.0	64.2147526716	64.5996770011	66.2412128111	66.7737682237	66.7797460599	148.91997576	154.733413081	173.123380889	202.031228268	218.596533203	
4096.0	94.8867152135	95.9603980325	99.3246425781	99.6939882831	99.6984165683	223.615376325	231.372058424	256.070362814	295.212913529	317.659603679	
8192.0	144.76972725	145.110408675	147.522178921	148.705942873	148.799526535	333.657943132	344.068302091	377.402336273	430.622891472	461.196296431	
16384.0	215.165837878	215.271607972	217.928552155	218.963951168	219.165344802	495.298928003	509.339249589	554.513080049	627.119931299	668.930157306	
32768.0	313.359723844	314.031169188	321.986624817	323.180947674	323.2254233	732.124482238	751.138259241	812.56848028	911.900858856	969.259033206	
65536.0	454.219109926	455.31923003	472.236591344	474.680456965	475.035749489	1078.32405266	1104.16249203	1187.94418925	1324.1588306	1403.0452907	
131072.0	665.968387371	673.053826028	690.422435021	694.754780369	695.559226546	1583.40154155	1618.61846254	1733.17208255	1920.33697537	2029.05334967	
262144.0	990.761665143	991.037265484	1010.40905402	1011.21791438	1011.45566347	2318.96148048	2367.08382337	2524.05371826	2781.6697756	2931.74750945	
524288.0	1461.184948	1461.23724218	1469.45922982	1474.39078583	1474.76547118	3388.47795378	3454.38145778	3669.88473118	4025.0038286	4232.47049183	
1048576.0	2132.50167306	2133.34243769	2147.865636	2159.87367149	2161.83026342	4941.34896338	5031.78020296	5328.14335945	5818.31781907	6105.46276061	

